Population Games With Erlang Clocks: Convergence to Nash Equilibria For Pairwise Comparison Dynamics

The prevailing methodology for analyzing population games and evolutionary dynamics in the large population limit assumes that a Poisson process (or clock) inherent to each agent determines when the agent can revise its strategy. Hence, such an approach presupposes exponentially distributed inter-revision intervals, and is inadequate for cases where each strategy entails a sequence of sub-tasks (sub-strategies) that must be completed before a new revision time occurs. This article proposes a methodology for such cases under the premise that a sub-strategy's duration is exponentially-distributed, leading to Erlang distributed inter-revision intervals. We assume that a so-called pairwise-comparison protocol captures the agents' revision preferences to render our analysis concrete. The presence of sub-strategies brings on additional dynamics that is incompatible with existing models and results. Our main contributions are twofold, both derived for a deterministic approximation valid for large populations. We prove convergence of the population's state to the Nash equilibrium set when a potential game generates a payoff for the strategies. We use system-theoretic passivity to determine conditions under which this convergence is guaranteed for contractive games.

==> data/con_game_data1.txt <==
0.3,0.17321
0.30063,0.17464
0.30126,0.17608
0.30462,0.18336
0.30822,0.19073
0.3186,0.21046
0.32974,0.23029
0.34146,0.2504
0.35293,0.26958
0.36538,0.28999
0.37689,0.30853
0.3891,0.32788
0.39999,0.34479
0.41124,0.36192
0.4211,0.37657
0.4309,0.3907
0.43953,0.40272
0.44884,0.41515
0.45706,0.42559
0.46529,0.43544
0.47267,0.44371
0.48025,0.45161
0.48709,0.4582
0.4946,0.46478
0.50139,0.47017
0.50848,0.4752
0.51493,0.47926
0.51977,0.48195
0.52437,0.48411
0.52873,0.48588
0.53286,0.48736
0.53796,0.48897
0.5427,0.4903
0.54789,0.49164
0.55264,0.49278
0.55529,0.49339
0.55781,0.49396
0.56021,0.49449
0.56249,0.49499
0.56536,0.49562
0.56805,0.4962
0.57126,0.4969
0.57422,0.49754
0.57588,0.4979
0.57747,0.49825
0.57899,0.49859
0.58045,0.49891
0.58239,0.49933
0.58422,0.49974
0.58629,0.5002
0.58824,0.50064
0.5893,0.50088
0.59032,0.50111
0.59131,0.50133
0.59226,0.50155
0.59357,0.50185
0.59482,0.50213
0.59631,0.50247
0.59772,0.5028
0.59849,0.50298
0.59923,0.50315
0.59994,0.50332
0.60064,0.50348
0.60156,0.50369
0.60244,0.5039
0.6035,0.50415
0.60452,0.50438
0.60507,0.50452
0.60562,0.50464
0.60615,0.50477
0.60666,0.50489
0.60737,0.50506
0.60805,0.50522
0.60887,0.50542
0.60966,0.5056
0.61006,0.5057
0.61045,0.50579
0.61083,0.50588
0.6112,0.50597
0.61175,0.50611
0.61228,0.50623
0.6128,0.50636
0.6133,0.50648
0.61378,0.5066
0.61425,0.50671
0.61464,0.5068
0.61502,0.50689
0.61533,0.50697
0.61563,0.50704
0.61593,0.50712
0.61623,0.50719
0.61658,0.50727
0.61692,0.50736
0.6173,0.50745
0.61767,0.50754
0.61792,0.5076
0.61816,0.50766
0.61841,0.50772
0.61864,0.50778
0.61893,0.50784
0.6192,0.50791
0.61952,0.50799
0.61982,0.50806
0.62002,0.50811
0.62021,0.50816
0.6204,0.5082
0.62058,0.50825
0.62082,0.50831
0.62105,0.50837
0.62132,0.50843
0.62157,0.50849
0.62173,0.50853
0.62188,0.50857
0.62203,0.50861
0.62218,0.50864
0.62236,0.50869
0.62254,0.50873
0.62277,0.50879
0.62298,0.50884
0.62311,0.50887
0.62323,0.5089
0.62335,0.50893
0.62347,0.50896
0.62363,0.509
0.62379,0.50904
0.62398,0.50909
0.62415,0.50913
0.62425,0.50916
0.62435,0.50918
0.62445,0.50921
0.62454,0.50923
0.62467,0.50926
0.6248,0.50929
0.62496,0.50933
0.62511,0.50937
0.62519,0.50939
0.62528,0.50941
0.62536,0.50943
0.62544,0.50945
0.62555,0.50948
0.62565,0.5095
0.62578,0.50954
0.62591,0.50957
0.62597,0.50958
0.62604,0.5096
0.62611,0.50962
0.62617,0.50963
0.62626,0.50966
0.62635,0.50968
0.62644,0.5097
0.62653,0.50972
0.62662,0.50974
0.6267,0.50976
0.62677,0.50978
0.62684,0.5098
0.62689,0.50981
0.62695,0.50983
0.62701,0.50984
0.62706,0.50985
0.62713,0.50987
0.62719,0.50989
0.62726,0.50991
0.62733,0.50992
0.62738,0.50993
0.62743,0.50995
0.62748,0.50996
0.62752,0.50997
0.62758,0.50998
0.62763,0.51
0.6277,0.51001
0.62776,0.51003
0.6278,0.51004
0.62783,0.51005
0.62787,0.51006
0.62791,0.51007
0.62796,0.51008
0.62801,0.51009
0.62806,0.5101
0.62812,0.51012
0.62815,0.51013
0.62818,0.51013
0.62821,0.51014
0.62824,0.51015
0.62828,0.51016
0.62832,0.51017
0.62837,0.51018
0.62841,0.51019
0.62844,0.5102
0.62847,0.51021
0.62849,0.51021
0.62852,0.51022
0.62855,0.51023
0.62859,0.51024
0.62863,0.51025
0.62867,0.51026
0.62869,0.51026
0.62871,0.51027
0.62873,0.51027
0.62875,0.51028
0.62878,0.51029
0.62881,0.51029
0.62885,0.5103
0.62888,0.51031
0.6289,0.51031
0.62892,0.51032
0.62894,0.51032
0.62896,0.51033
0.62898,0.51033
0.629,0.51034
0.62903,0.51035
0.62906,0.51035
0.62908,0.51036
0.62909,0.51036
0.62911,0.51037
0.62912,0.51037
0.62915,0.51038
0.62917,0.51038
0.62919,0.51039
0.62922,0.51039
0.62923,0.5104
0.62924,0.5104
0.62925,0.5104
0.62927,0.51041
0.62928,0.51041
0.6293,0.51041
0.62932,0.51042
0.62934,0.51042
0.62935,0.51043
0.62937,0.51043
0.62938,0.51044
0.6294,0.51044
0.62941,0.51044
0.62942,0.51044
0.62943,0.51045
0.62944,0.51045
0.62945,0.51045
0.62947,0.51046
0.62948,0.51046
0.6295,0.51046
0.62951,0.51047
0.62951,0.51047
0.62952,0.51047
0.62953,0.51047
0.62954,0.51048
0.62956,0.51048
0.62957,0.51048
0.62958,0.51048
0.62959,0.51049
0.6296,0.51049
0.6296,0.51049


==> data/con_game_data1_3d.txt <==
0.2,0.2,0.6
0.19999,0.20001,0.6
0.19998,0.20002,0.6
0.19993,0.20007,0.6
0.19988,0.20012,0.6
0.19962,0.20038,0.6
0.19936,0.20064,0.6
0.1981,0.2019,0.6
0.19687,0.20313,0.6
0.19285,0.20715,0.6
0.1892,0.2108,0.6
0.18587,0.21413,0.6
0.18284,0.21716,0.6
0.1794,0.2206,0.6
0.17633,0.22367,0.6
0.17325,0.22675,0.6
0.17053,0.22947,0.6
0.16713,0.23287,0.6
0.16428,0.23572,0.6
0.16155,0.23845,0.6
0.15931,0.2407,0.6
0.15702,0.24298,0.6
0.15522,0.24479,0.59999
0.15352,0.2465,0.59998
0.15224,0.24782,0.59995
0.15112,0.24902,0.59986
0.15033,0.24998,0.59968
0.14975,0.25098,0.59927
0.14947,0.25202,0.59852
0.14948,0.25343,0.59708
0.14985,0.25538,0.59477
0.15058,0.25805,0.59137
0.1517,0.26164,0.58666
0.15327,0.26643,0.5803
0.15527,0.27239,0.57234
0.15832,0.2814,0.56028
0.16192,0.29189,0.54618
0.1668,0.30588,0.52732
0.17202,0.32054,0.50744
0.17724,0.33476,0.488
0.18234,0.3482,0.46946
0.18734,0.36089,0.45177
0.19191,0.37208,0.43601
0.19671,0.38339,0.41991
0.20082,0.39273,0.40645
0.20438,0.40059,0.39504
0.20741,0.40714,0.38545
0.20996,0.41251,0.37753
0.21227,0.4173,0.37044
0.21457,0.42194,0.36348
0.21682,0.42633,0.35685
0.2194,0.43115,0.34944
0.22202,0.43579,0.34219
0.22474,0.44032,0.33494
0.22745,0.44459,0.32797
0.23023,0.4487,0.32107
0.23291,0.45245,0.31464
0.23534,0.45567,0.309
0.23766,0.45858,0.30376
0.23968,0.46101,0.2993
0.24164,0.46326,0.2951
0.24346,0.46525,0.29129
0.24523,0.46712,0.28765
0.24709,0.469,0.28392
0.24892,0.47074,0.28033
0.25092,0.47251,0.27656
0.2529,0.47415,0.27294
0.25488,0.47569,0.26942
0.25683,0.47711,0.26605
0.2586,0.47833,0.26307
0.26034,0.47947,0.2602
0.2619,0.48045,0.25765
0.26344,0.48137,0.25519
0.26498,0.48225,0.25277
0.26649,0.48308,0.25043
0.26811,0.48394,0.24795
0.2697,0.48474,0.24555
0.27136,0.48555,0.24309
0.27298,0.48632,0.24071
0.27449,0.48701,0.2385
0.27597,0.48767,0.23636
0.27728,0.48823,0.23448
0.27856,0.48877,0.23266
0.27977,0.48927,0.23096
0.28094,0.48975,0.22931
0.28219,0.49024,0.22757
0.2834,0.49071,0.22589
0.28471,0.49121,0.22408
0.28599,0.49169,0.22232
0.28725,0.49216,0.22059
0.28848,0.49261,0.21892
0.28957,0.493,0.21743
0.29063,0.49338,0.21599
0.29158,0.49371,0.21471
0.29251,0.49404,0.21345
0.29345,0.49436,0.21219
0.29437,0.49468,0.21096
0.29537,0.49502,0.20961
0.29635,0.49535,0.2083
0.29737,0.4957,0.20693
0.29837,0.49603,0.2056
0.29929,0.49634,0.20437
0.30019,0.49664,0.20317
0.30097,0.49689,0.20214
0.30173,0.49714,0.20113
0.30245,0.49738,0.20017
0.30315,0.49761,0.19924
0.30391,0.49786,0.19823
0.30465,0.4981,0.19725
0.30546,0.49837,0.19617
0.30626,0.49863,0.19511
0.30704,0.49889,0.19408
0.3078,0.49914,0.19307
0.30846,0.49935,0.19219
0.3091,0.49956,0.19133
0.30968,0.49975,0.19057
0.31024,0.49994,0.18983
0.31081,0.50012,0.18907
0.31137,0.50031,0.18832
0.31201,0.50052,0.18748
0.31263,0.50072,0.18665
0.31328,0.50094,0.18578
0.31392,0.50115,0.18494
0.31449,0.50134,0.18417
0.31506,0.50152,0.18342
0.31554,0.50168,0.18278
0.31601,0.50184,0.18216
0.31645,0.50199,0.18156
0.31689,0.50213,0.18098
0.31738,0.50229,0.18033
0.31785,0.50245,0.17969
0.31839,0.50263,0.17898
0.31891,0.5028,0.17829
0.31942,0.50297,0.17761
0.31991,0.50314,0.17694
0.32033,0.50328,0.17638
0.32075,0.50342,0.17583
0.32111,0.50354,0.17535
0.32146,0.50366,0.17487
0.32184,0.50379,0.17437
0.3222,0.50392,0.17388
0.32263,0.50406,0.17331
0.32304,0.5042,0.17276
0.32348,0.50435,0.17217
0.32391,0.5045,0.17159
0.32429,0.50463,0.17108
0.32467,0.50476,0.17058
0.32498,0.50486,0.17016
0.32528,0.50497,0.16975
0.32558,0.50507,0.16936
0.32586,0.50517,0.16897
0.32619,0.50528,0.16853
0.32652,0.50539,0.16809
0.32688,0.50552,0.1676
0.32724,0.50564,0.16711
0.32759,0.50577,0.16664
0.32793,0.50588,0.16619
0.32821,0.50598,0.16581
0.32849,0.50608,0.16543
0.32873,0.50616,0.16511
0.32897,0.50624,0.16479
0.32922,0.50633,0.16445
0.32947,0.50642,0.16411
0.32977,0.50652,0.16371
0.33006,0.50663,0.16332
0.33037,0.50674,0.1629
0.33067,0.50684,0.16249
0.33093,0.50693,0.16213
0.33119,0.50703,0.16179
0.3314,0.5071,0.1615
0.33161,0.50717,0.16122
0.33181,0.50724,0.16095
0.33201,0.50731,0.16068
0.33224,0.5074,0.16037
0.33246,0.50748,0.16006
0.33273,0.50757,0.1597
0.33299,0.50766,0.15935
0.33323,0.50775,0.15902
0.33347,0.50784,0.15869
0.33367,0.50791,0.15843
0.33386,0.50798,0.15817
0.33402,0.50803,0.15794
0.33419,0.50809,0.15772
0.33437,0.50816,0.15747
0.33455,0.50822,0.15723
0.33476,0.5083,0.15694
0.33497,0.50837,0.15666
0.33519,0.50845,0.15636
0.33541,0.50853,0.15606
0.3356,0.5086,0.1558
0.33578,0.50867,0.15555
0.33593,0.50872,0.15535
0.33607,0.50877,0.15516
0.33622,0.50882,0.15496
0.33636,0.50887,0.15477
0.33652,0.50893,0.15454
0.33669,0.50899,0.15432
0.33688,0.50906,0.15406
0.33707,0.50913,0.1538
0.33725,0.5092,0.15356
0.33742,0.50926,0.15332
0.33756,0.50931,0.15313
0.3377,0.50936,0.15294
0.33782,0.5094,0.15278
0.33793,0.50945,0.15262
0.33806,0.50949,0.15244
0.33819,0.50954,0.15227
0.33835,0.5096,0.15205
0.3385,0.50965,0.15184
0.33867,0.50972,0.15162
0.33883,0.50977,0.1514
0.33896,0.50982,0.15121
0.3391,0.50987,0.15103
0.3392,0.50991,0.15088
0.33931,0.50995,0.15074
0.33941,0.50999,0.1506
0.33951,0.51003,0.15046
0.33964,0.51007,0.15029
0.33976,0.51012,0.15013
0.3399,0.51017,0.14993
0.34004,0.51022,0.14974
0.34015,0.51026,0.1496
0.34025,0.5103,0.14945
0.34035,0.51033,0.14931
0.34045,0.51037,0.14918
0.34057,0.51041,0.14902
0.34068,0.51045,0.14886
0.3408,0.5105,0.1487
0.34092,0.51054,0.14854
0.34103,0.51058,0.14839
0.34113,0.51062,0.14824
0.34123,0.51066,0.14812
0.34131,0.51069,0.148
0.3414,0.51072,0.14788
0.34148,0.51075,0.14777
0.34158,0.51079,0.14764
0.34167,0.51082,0.14751
0.34177,0.51086,0.14737
0.34188,0.5109,0.14723
0.34198,0.51094,0.14709
0.34208,0.51097,0.14695
0.34216,0.511,0.14683
0.34225,0.51103,0.14672
0.34232,0.51106,0.14662
0.34239,0.51109,0.14652
0.34247,0.51112,0.14642
0.34254,0.51114,0.14631
0.34263,0.51118,0.14619
0.34272,0.51121,0.14607
0.34281,0.51124,0.14595


==> data/con_game_data1_3d_v2.txt <==
0.2,0.2,0.6
0.2,0.2,0.6
0.19999,0.20001,0.6
0.19999,0.20001,0.6
0.19998,0.20002,0.6
0.19996,0.20004,0.6
0.19994,0.20006,0.6
0.19992,0.20008,0.6
0.1999,0.2001,0.6
0.1998,0.2002,0.6
0.19969,0.20031,0.6
0.19959,0.20041,0.6
0.19949,0.20051,0.6
0.19898,0.20102,0.6
0.19848,0.20152,0.6
0.19798,0.20202,0.6
0.1975,0.20251,0.59999
0.19583,0.20421,0.59997
0.19424,0.20585,0.59991
0.19274,0.20744,0.59982
0.19131,0.20901,0.59968
0.18927,0.21139,0.59934
0.18741,0.21373,0.59885
0.18573,0.21608,0.59819
0.18422,0.21844,0.59734
0.18245,0.22164,0.59591
0.18096,0.22492,0.59412
0.17973,0.2283,0.59198
0.17873,0.23178,0.58949
0.17781,0.23625,0.58594
0.17719,0.24088,0.58193
0.17686,0.24566,0.57749
0.17676,0.25056,0.57267
0.17693,0.25663,0.56644
0.17737,0.26281,0.55982
0.17802,0.26905,0.55292
0.17886,0.27533,0.54581
0.18002,0.28271,0.53727
0.18134,0.29002,0.52865
0.18276,0.2972,0.52003
0.18426,0.30424,0.5115
0.18612,0.31239,0.50149
0.188,0.32024,0.49175
0.18989,0.32778,0.48233
0.19177,0.33498,0.47325
0.19385,0.34271,0.46344
0.19589,0.35002,0.45409
0.19788,0.35692,0.4452
0.19981,0.36343,0.43675
0.20197,0.37051,0.42752
0.20406,0.37712,0.41882
0.20608,0.3833,0.41062
0.20803,0.38909,0.40288
0.21021,0.39532,0.39447
0.21232,0.40111,0.38657
0.21436,0.4065,0.37914
0.21635,0.41152,0.37213
0.21872,0.41726,0.36401
0.22103,0.42255,0.35642
0.22327,0.42743,0.3493
0.22546,0.43194,0.34261
0.22796,0.43682,0.33523
0.23039,0.44128,0.32832
0.23277,0.44538,0.32185
0.23508,0.44915,0.31577
0.23773,0.45319,0.30907
0.24032,0.45687,0.30281
0.24283,0.46022,0.29695
0.24529,0.46328,0.29143
0.24824,0.46671,0.28505
0.25111,0.46979,0.2791
0.25391,0.47254,0.27355
0.25666,0.47499,0.26835
0.25977,0.47747,0.26276
0.26281,0.47964,0.25755
0.26576,0.48156,0.25268
0.26863,0.48327,0.2481
0.27074,0.48444,0.24482
0.2728,0.48552,0.24168
0.2748,0.48652,0.23868
0.27675,0.48745,0.2358
0.27864,0.48831,0.23305
0.28048,0.48912,0.2304
0.28226,0.48987,0.22787
0.28399,0.49058,0.22543
0.28589,0.49134,0.22276
0.28773,0.49206,0.22021
0.2895,0.49273,0.21777
0.29122,0.49336,0.21542
0.29297,0.494,0.21303
0.29466,0.4946,0.21074
0.29629,0.49517,0.20854
0.29786,0.49571,0.20643
0.29924,0.49619,0.20457
0.30058,0.49665,0.20277
0.30188,0.49709,0.20104
0.30313,0.49751,0.19936
0.30421,0.49787,0.19793
0.30525,0.49822,0.19653
0.30626,0.49855,0.19518
0.30724,0.49888,0.19387
0.30817,0.49919,0.19264
0.30908,0.49949,0.19143
0.30996,0.49978,0.19026
0.31081,0.50007,0.18912
0.31173,0.50037,0.1879
0.31261,0.50067,0.18672
0.31348,0.50095,0.18557
0.31431,0.50123,0.18446
0.31525,0.50154,0.18321
0.31615,0.50185,0.182
0.31702,0.50214,0.18084
0.31787,0.50242,0.17971
0.31867,0.5027,0.17863
0.31945,0.50296,0.17759
0.32021,0.50322,0.17657
0.32094,0.50346,0.17559
0.32155,0.50367,0.17479
0.32213,0.50387,0.174
0.3227,0.50406,0.17324
0.32326,0.50425,0.17249
0.32374,0.50442,0.17184
0.32421,0.50458,0.17121
0.32467,0.50474,0.17058
0.32513,0.5049,0.16998
0.32562,0.50507,0.16932
0.32609,0.50523,0.16868
0.32656,0.50539,0.16805
0.32701,0.50555,0.16743
0.32755,0.50574,0.16672
0.32806,0.50592,0.16602
0.32856,0.50609,0.16535
0.32905,0.50626,0.16469
0.32955,0.50644,0.16401
0.33004,0.50661,0.16334
0.33052,0.50678,0.1627
0.33098,0.50694,0.16208
0.33137,0.50708,0.16155
0.33175,0.50722,0.16103
0.33212,0.50735,0.16053
0.33249,0.50748,0.16003
0.33277,0.50758,0.15964
0.33305,0.50768,0.15926
0.33333,0.50778,0.15889
0.3336,0.50788,0.15852
0.33386,0.50797,0.15817
0.33411,0.50806,0.15783
0.33436,0.50815,0.15749
0.33461,0.50824,0.15716
0.33491,0.50835,0.15674
0.33521,0.50846,0.15634
0.3355,0.50856,0.15594
0.33578,0.50866,0.15555
0.33612,0.50878,0.1551
0.33645,0.5089,0.15465
0.33676,0.50902,0.15422
0.33707,0.50913,0.1538
0.33729,0.50921,0.15351
0.3375,0.50928,0.15322
0.3377,0.50936,0.15294
0.3379,0.50943,0.15267
0.3381,0.5095,0.1524
0.33829,0.50958,0.15213
0.33848,0.50964,0.15187
0.33867,0.50971,0.15162
0.33888,0.50979,0.15133
0.33909,0.50987,0.15104
0.3393,0.50994,0.15076
0.3395,0.51002,0.15048
0.33972,0.5101,0.15018
0.33993,0.51018,0.14989
0.34014,0.51025,0.1496
0.34034,0.51033,0.14933
0.34053,0.5104,0.14907
0.34071,0.51047,0.14882
0.34089,0.51053,0.14857
0.34107,0.5106,0.14833
0.34121,0.51065,0.14815
0.34134,0.5107,0.14796
0.34147,0.51075,0.14778
0.34161,0.5108,0.1476
0.34172,0.51084,0.14744
0.34183,0.51088,0.14728
0.34195,0.51092,0.14713
0.34206,0.51096,0.14698
0.34218,0.51101,0.14681
0.34231,0.51106,0.14663
0.34243,0.5111,0.14647
0.34255,0.51115,0.1463
0.3427,0.5112,0.14609
0.34285,0.51126,0.14589
0.34299,0.51131,0.1457
0.34313,0.51136,0.1455
0.34324,0.51141,0.14535
0.34335,0.51145,0.1452
0.34346,0.51149,0.14505
0.34357,0.51153,0.1449
0.34367,0.51157,0.14476
0.34378,0.5116,0.14462
0.34388,0.51164,0.14448
0.34397,0.51168,0.14435
0.34407,0.51172,0.14421
0.34417,0.51175,0.14408
0.34427,0.51179,0.14394
0.34436,0.51182,0.14382
0.34445,0.51186,0.14369
0.34454,0.51189,0.14357
0.34463,0.51192,0.14344
0.34472,0.51196,0.14333
0.3448,0.51199,0.14321
0.34488,0.51202,0.1431
0.34496,0.51205,0.14299
0.34504,0.51208,0.14289
0.34511,0.51211,0.14278
0.34519,0.51213,0.14268
0.34526,0.51216,0.14258
0.34533,0.51219,0.14248
0.3454,0.51221,0.14238
0.34547,0.51224,0.14229
0.34554,0.51227,0.14219
0.34561,0.51229,0.1421
0.34567,0.51232,0.14201
0.34574,0.51234,0.14192
0.3458,0.51236,0.14184
0.34586,0.51239,0.14175
0.34593,0.51241,0.14166
0.34599,0.51243,0.14158
0.34605,0.51246,0.1415
0.34611,0.51248,0.14141
0.34617,0.5125,0.14133
0.34622,0.51252,0.14125
0.34628,0.51255,0.14117
0.34634,0.51257,0.1411
0.34639,0.51259,0.14102
0.34644,0.51261,0.14095
0.34649,0.51263,0.14088
0.34654,0.51264,0.14081
0.34659,0.51266,0.14075
0.34663,0.51268,0.14069
0.34668,0.5127,0.14062
0.34672,0.51271,0.14056
0.34677,0.51273,0.1405
0.34681,0.51275,0.14044
0.34686,0.51276,0.14038
0.3469,0.51278,0.14032
0.34694,0.5128,0.14026
0.34699,0.51281,0.1402
0.34703,0.51283,0.14014
0.34707,0.51284,0.14008
0.34711,0.51286,0.14003
0.34715,0.51288,0.13997
0.34719,0.51289,0.13992
0.34723,0.51291,0.13986
0.34726,0.51292,0.13983
0.34728,0.51293,0.13979
0.34731,0.51294,0.13975
0.34734,0.51295,0.13972


==> data/con_game_data2.txt <==
0.3,0.17321
0.30898,0.18995
0.31736,0.20547
0.35202,0.26853
0.37812,0.31414
0.40576,0.35968
0.42686,0.39162
0.45003,0.42293
0.46806,0.44372
0.48733,0.46225
0.50249,0.47428
0.51463,0.48119
0.52537,0.48549
0.54001,0.49007
0.55211,0.49248
0.56021,0.4944
0.56715,0.49593
0.57595,0.49789
0.5831,0.49945
0.59199,0.50143
0.59869,0.50305
0.60534,0.50427
0.60985,0.50615
0.61211,0.50623
0.61383,0.50682
0.61552,0.50702
0.61686,0.50748
0.61851,0.50769
0.61977,0.50819
0.62118,0.50828
0.62217,0.5088
0.62326,0.50878
0.62398,0.50924
0.62481,0.50919
0.62534,0.50955
0.62599,0.50949
0.62639,0.50979
0.62695,0.50971
0.62719,0.51
0.62765,0.50987
0.62784,0.51016
0.62821,0.51003
0.62836,0.51027
0.62865,0.51016
0.62877,0.51036
0.62902,0.51024
0.62911,0.51044
0.62933,0.5103
0.62942,0.51053
0.62961,0.51035
0.62962,0.51059
0.62978,0.51041
0.62975,0.51062
0.62988,0.51046
0.62984,0.51063
0.62996,0.51046
0.62989,0.51065
0.63003,0.51042
0.62989,0.51069
0.63005,0.51036
0.62985,0.5107
0.62997,0.51045
0.62988,0.51063
0.62994,0.51055
0.62994,0.5106
0.62998,0.51056
0.62998,0.51061
0.63007,0.51046
0.62995,0.51069
0.63003,0.51048
0.62994,0.51064
0.62999,0.51056
0.62998,0.51061
0.63001,0.51056
0.63,0.51061
0.6301,0.51044
0.62995,0.51071
0.63002,0.51048
0.62993,0.51063
0.62998,0.51057
0.62998,0.5106
0.63001,0.51057
0.63,0.51061
0.63011,0.51043
0.62994,0.51072
0.63002,0.51048
0.62993,0.51063
0.62997,0.51057
0.62998,0.5106
0.63001,0.51057
0.63,0.51061
0.63013,0.51039
0.62992,0.51076
0.62999,0.51049
0.62992,0.51062
0.62995,0.51058
0.62997,0.51059
0.63,0.51057
0.63,0.51061
0.63007,0.51049
0.62997,0.51068
0.63005,0.51048
0.62995,0.51065
0.63001,0.51053
0.62997,0.51062
0.63002,0.51054
0.62999,0.51062
0.63008,0.51046
0.62995,0.51068
0.63003,0.51047
0.62994,0.51064
0.63,0.51054
0.62997,0.51062
0.63001,0.51055
0.62999,0.51062
0.63008,0.51047
0.62995,0.51069
0.63004,0.51047
0.62994,0.51064
0.62999,0.51054
0.62997,0.51062
0.63001,0.51055
0.62999,0.51062
0.63008,0.51047
0.62996,0.51069
0.63004,0.51047
0.62994,0.51064
0.62999,0.51054
0.62997,0.51061
0.63001,0.51056
0.62999,0.51062
0.63008,0.51047
0.62996,0.51069
0.63004,0.51047
0.62994,0.51064
0.62999,0.51055
0.62997,0.51061
0.63001,0.51056
0.62999,0.51062
0.63008,0.51047
0.62996,0.51069
0.63004,0.51047
0.62994,0.51064
0.62999,0.51055
0.62997,0.51061
0.63001,0.51056
0.62999,0.51061
0.63008,0.51047
0.62996,0.51069
0.63004,0.51047
0.62994,0.51064
0.62999,0.51055
0.62997,0.51061
0.63001,0.51056
0.62999,0.51061
0.63009,0.51047
0.62996,0.51069
0.63004,0.51047
0.62994,0.51064
0.62999,0.51055
0.62997,0.51061
0.63001,0.51056
0.63,0.51061
0.63009,0.51047
0.62996,0.51069
0.63004,0.51047
0.62994,0.51064
0.62999,0.51055
0.62997,0.51061
0.63001,0.51056
0.63,0.51061
0.63009,0.51047
0.62996,0.51069
0.63004,0.51047
0.62994,0.51064
0.62999,0.51055
0.62997,0.51061
0.63001,0.51056
0.63,0.51061
0.63009,0.51046
0.62996,0.5107
0.63003,0.51048
0.62994,0.51064
0.62999,0.51056
0.62998,0.51061
0.63001,0.51056
0.63,0.51061
0.63009,0.51046
0.62995,0.5107
0.63003,0.51048
0.62994,0.51064
0.62999,0.51056
0.62998,0.51061
0.63001,0.51056
0.63,0.51061
0.6301,0.51045
0.62995,0.51071
0.63003,0.51048
0.62994,0.51063
0.62998,0.51057
0.62998,0.5106
0.63001,0.51057
0.63,0.51061
0.63011,0.51043
0.62994,0.51072
0.63002,0.51048
0.62993,0.51063
0.62997,0.51057
0.62998,0.5106
0.63001,0.51057
0.63,0.51061
0.63013,0.51039
0.62992,0.51076
0.62999,0.51049
0.62992,0.51062
0.62995,0.51058
0.62997,0.51059
0.63,0.51057
0.63,0.51061
0.63007,0.51049
0.62997,0.51068
0.63005,0.51048
0.62995,0.51064
0.63001,0.51053
0.62997,0.51062
0.63002,0.51054
0.62999,0.51062
0.63008,0.51046
0.62995,0.51068
0.63003,0.51047
0.62994,0.51064
0.63,0.51054
0.62997,0.51062
0.63001,0.51055
0.62999,0.51062
0.63008,0.51047
0.62996,0.51069
0.63004,0.51047
0.62994,0.51064
0.62999,0.51054
0.62997,0.51061
0.63001,0.51055
0.62999,0.51062
0.63008,0.51047
0.62996,0.51069
0.63004,0.51047
0.62994,0.51064
0.62999,0.51054
0.62997,0.51061
0.63001,0.51056


==> data/con_game_data2_3d.txt <==
0.2,0.2,0.6
0.20132,0.2192,0.57948
0.20261,0.23676,0.56064
0.20874,0.30451,0.48676
0.21481,0.35105,0.43414
0.22227,0.39095,0.38677
0.22975,0.41852,0.35173
0.23997,0.44475,0.31528
0.24966,0.4618,0.28854
0.2596,0.47384,0.26656
0.26899,0.48166,0.24934
0.2797,0.48803,0.23227
0.28913,0.49211,0.21876
0.29788,0.4955,0.20662
0.30517,0.49804,0.19679
0.31349,0.50091,0.18561
0.31998,0.50308,0.17694
0.32741,0.50564,0.16696
0.33266,0.50756,0.15978
0.33805,0.50919,0.15276
0.341,0.511,0.148
0.34273,0.51121,0.14606
0.34377,0.51178,0.14445
0.34485,0.512,0.14315
0.34556,0.51237,0.14208
0.34652,0.51253,0.14095
0.347,0.51295,0.14005
0.34785,0.51283,0.13931
0.34788,0.51343,0.13869
0.34858,0.51309,0.13833
0.34848,0.51365,0.13787
0.34887,0.51342,0.13771
0.34887,0.51364,0.13749
0.34906,0.51354,0.1374
0.34907,0.51366,0.13727
0.34923,0.51356,0.1372
0.34915,0.51372,0.13713
0.34951,0.51338,0.13711
0.34902,0.51392,0.13706
0.34928,0.51359,0.13713
0.34916,0.51374,0.1371
0.34924,0.51367,0.13709
0.34924,0.51369,0.13706
0.3493,0.51366,0.13705
0.34927,0.51371,0.13703
0.3496,0.51336,0.13704
0.34901,0.51398,0.13702
0.34927,0.51363,0.13711
0.34918,0.51373,0.13708
0.34925,0.51368,0.13708
0.34926,0.51369,0.13705
0.3493,0.51366,0.13704
0.34927,0.51371,0.13702
0.34969,0.51327,0.13704
0.34892,0.51406,0.13702
0.34921,0.51366,0.13713
0.34917,0.51373,0.1371
0.34923,0.51368,0.13709
0.34925,0.51369,0.13707
0.34929,0.51366,0.13705
0.34927,0.51371,0.13703
0.34941,0.51357,0.13702
0.34919,0.5138,0.13701
0.34938,0.51357,0.13705
0.3492,0.51377,0.13703
0.34934,0.5136,0.13705
0.34922,0.51375,0.13704
0.34936,0.51359,0.13705
0.34922,0.51376,0.13703
0.34944,0.51351,0.13705
0.34915,0.51382,0.13703
0.34952,0.51339,0.13709
0.34905,0.51388,0.13706
0.3494,0.51347,0.13713
0.3491,0.51381,0.1371
0.34927,0.51361,0.13711
0.3492,0.51372,0.13708
0.34928,0.51365,0.13707
0.34925,0.51371,0.13704
0.34935,0.51362,0.13704
0.34923,0.51375,0.13702
0.3494,0.51356,0.13704
0.34919,0.51378,0.13702
0.34948,0.51346,0.13706
0.34911,0.51385,0.13704
0.34946,0.51344,0.1371
0.34909,0.51384,0.13708
0.34932,0.51356,0.13711
0.34917,0.51375,0.13708
0.34928,0.51364,0.13708
0.34923,0.51372,0.13705
0.34932,0.51363,0.13705
0.34925,0.51373,0.13703
0.34951,0.51345,0.13704
0.3491,0.51388,0.13702
0.34933,0.51358,0.13709
0.34919,0.51375,0.13707
0.34927,0.51366,0.13707
0.34925,0.51371,0.13705
0.34931,0.51366,0.13704
0.34927,0.51371,0.13702
0.34953,0.51344,0.13703
0.34908,0.51391,0.13701
0.34932,0.5136,0.13708
0.34919,0.51374,0.13707
0.34927,0.51367,0.13706
0.34926,0.5137,0.13704
0.3493,0.51366,0.13703
0.34927,0.51371,0.13702
0.34958,0.51339,0.13703
0.34903,0.51396,0.13701
0.34928,0.51362,0.1371
0.34919,0.51373,0.13708
0.34925,0.51368,0.13707
0.34926,0.51369,0.13705
0.3493,0.51366,0.13704
0.34927,0.51371,0.13702
0.34967,0.51329,0.13704
0.34894,0.51404,0.13702
0.34923,0.51365,0.13712
0.34917,0.51373,0.1371
0.34923,0.51368,0.13709
0.34925,0.51369,0.13706
0.34929,0.51366,0.13705
0.34927,0.51371,0.13702
0.34941,0.51357,0.13702
0.34919,0.5138,0.13701
0.34938,0.51357,0.13705
0.3492,0.51377,0.13703
0.34934,0.5136,0.13705
0.34922,0.51374,0.13704
0.34936,0.5136,0.13705
0.34922,0.51375,0.13703
0.34944,0.51351,0.13705
0.34915,0.51382,0.13703
0.34954,0.51338,0.13709
0.34904,0.51389,0.13706
0.3494,0.51346,0.13713
0.34909,0.51381,0.1371
0.34927,0.51362,0.13712
0.34919,0.51372,0.13708
0.34927,0.51365,0.13707
0.34925,0.5137,0.13705
0.34934,0.51362,0.13704
0.34924,0.51374,0.13702
0.3494,0.51356,0.13704
0.34919,0.51378,0.13702
0.34951,0.51343,0.13706
0.34908,0.51387,0.13704
0.34948,0.51341,0.13711
0.34906,0.51385,0.13709
0.34931,0.51357,0.13713
0.34916,0.51375,0.13709
0.34927,0.51365,0.13709
0.34923,0.51371,0.13706
0.34931,0.51365,0.13705
0.34925,0.51372,0.13703
0.34954,0.51342,0.13704
0.34907,0.51391,0.13702
0.34931,0.5136,0.13709
0.34919,0.51374,0.13707
0.34926,0.51367,0.13707
0.34925,0.5137,0.13705
0.3493,0.51366,0.13704
0.34927,0.51371,0.13702
0.34957,0.51339,0.13703
0.34904,0.51395,0.13701
0.34929,0.51362,0.1371
0.34919,0.51373,0.13708
0.34925,0.51368,0.13707
0.34926,0.51369,0.13705
0.3493,0.51366,0.13704
0.34927,0.51371,0.13702
0.34966,0.5133,0.13704
0.34895,0.51404,0.13702
0.34923,0.51365,0.13712
0.34918,0.51373,0.1371
0.34923,0.51368,0.13709
0.34925,0.51369,0.13706
0.34929,0.51366,0.13705
0.34927,0.51371,0.13702
0.34941,0.51357,0.13702
0.34919,0.5138,0.13701
0.34938,0.51357,0.13705
0.3492,0.51377,0.13703
0.34934,0.5136,0.13705
0.34922,0.51374,0.13704
0.34936,0.5136,0.13705
0.34922,0.51375,0.13703
0.34944,0.51351,0.13705
0.34915,0.51382,0.13703
0.34954,0.51337,0.13709
0.34904,0.5139,0.13706
0.3494,0.51346,0.13713
0.34909,0.51381,0.1371
0.34927,0.51362,0.13712
0.34919,0.51372,0.13709
0.34927,0.51366,0.13707
0.34925,0.5137,0.13705
0.34934,0.51362,0.13704
0.34924,0.51374,0.13702
0.3494,0.51356,0.13704
0.34919,0.51378,0.13702
0.34951,0.51343,0.13706
0.34908,0.51387,0.13704
0.34948,0.51341,0.13711
0.34906,0.51386,0.13709
0.34931,0.51357,0.13713
0.34916,0.51375,0.13709
0.34927,0.51365,0.13709
0.34923,0.51371,0.13706
0.34931,0.51365,0.13705
0.34926,0.51372,0.13703
0.34954,0.51342,0.13704
0.34907,0.51391,0.13702
0.34931,0.5136,0.13709
0.34919,0.51374,0.13707
0.34926,0.51367,0.13707
0.34925,0.5137,0.13705
0.3493,0.51366,0.13704
0.34927,0.51371,0.13702
0.34957,0.51339,0.13703
0.34904,0.51395,0.13701
0.34929,0.51362,0.1371
0.34919,0.51373,0.13708
0.34925,0.51368,0.13707
0.34926,0.51369,0.13705
0.3493,0.51366,0.13704
0.34927,0.51371,0.13702
0.34966,0.5133,0.13704
0.34895,0.51404,0.13702
0.34923,0.51365,0.13712
0.34918,0.51373,0.1371
0.34923,0.51368,0.13709
0.34925,0.51369,0.13706
0.34929,0.51366,0.13705
0.34927,0.51371,0.13702
0.34941,0.51357,0.13702
0.34919,0.5138,0.13701
0.34938,0.51357,0.13705
0.3492,0.51377,0.13704
0.34934,0.5136,0.13705
0.34922,0.51374,0.13704
0.34936,0.5136,0.13705
0.34922,0.51375,0.13703
0.34944,0.51351,0.13705
0.34915,0.51382,0.13703
0.34954,0.51337,0.13709
0.34904,0.5139,0.13706
0.3494,0.51346,0.13713


==> data/con_game_data2_3d_v2.txt <==
0.2,0.2,0.6
0.20066,0.20982,0.58952
0.20132,0.2192,0.57948
0.20196,0.22817,0.56986
0.20261,0.23676,0.56064
0.20569,0.27399,0.52031
0.20874,0.30451,0.48676
0.21177,0.32979,0.45844
0.21481,0.35105,0.43414
0.21854,0.37293,0.40854
0.22227,0.39095,0.38677
0.22602,0.40593,0.36805
0.22975,0.41852,0.35173
0.23493,0.43308,0.33199
0.23997,0.44475,0.31528
0.24486,0.45416,0.30098
0.24966,0.4618,0.28854
0.25471,0.46845,0.27684
0.2596,0.47384,0.26656
0.26436,0.47817,0.25747
0.26899,0.48166,0.24934
0.2745,0.48522,0.24028
0.2797,0.48803,0.23227
0.2846,0.49025,0.22515
0.28913,0.49211,0.21876
0.29371,0.49394,0.21236
0.29788,0.4955,0.20662
0.3017,0.49684,0.20146
0.30517,0.49804,0.19679
0.3096,0.49957,0.19083
0.31349,0.50091,0.18561
0.31693,0.50206,0.18101
0.31998,0.50308,0.17694
0.32402,0.50446,0.17152
0.32741,0.50564,0.16696
0.33024,0.50667,0.16309
0.33266,0.50756,0.15978
0.33572,0.50837,0.15591
0.33805,0.50919,0.15276
0.33958,0.51028,0.15014
0.341,0.511,0.148
0.34197,0.51105,0.14699
0.34273,0.51121,0.14606
0.34327,0.51152,0.14521
0.34377,0.51178,0.14445
0.34436,0.51187,0.14377
0.34485,0.512,0.14315
0.34521,0.5122,0.14259
0.34556,0.51237,0.14208
0.3461,0.51242,0.14148
0.34652,0.51253,0.14095
0.34676,0.51277,0.14047
0.347,0.51295,0.14005
0.34752,0.51281,0.13967
0.34785,0.51283,0.13931
0.34783,0.5132,0.13897
0.34788,0.51343,0.13869
0.34832,0.51315,0.13853
0.34858,0.51309,0.13833
0.34851,0.51342,0.13807
0.34848,0.51365,0.13787
0.34872,0.51348,0.1378
0.34887,0.51342,0.13771
0.34887,0.51354,0.13759
0.34887,0.51364,0.13749
0.34899,0.51356,0.13745
0.34906,0.51354,0.1374
0.34907,0.51361,0.13732
0.34907,0.51366,0.13727
0.34918,0.51358,0.13724
0.34923,0.51356,0.1372
0.34918,0.51366,0.13716
0.34915,0.51372,0.13713
0.34942,0.51345,0.13713
0.34951,0.51338,0.13711
0.34919,0.51376,0.13705
0.34902,0.51392,0.13706
0.3492,0.51369,0.13712
0.34928,0.51359,0.13713
0.34922,0.51367,0.13711
0.34916,0.51374,0.1371
0.34921,0.51369,0.1371
0.34924,0.51367,0.13709
0.34924,0.51368,0.13707
0.34924,0.51369,0.13706
0.34928,0.51367,0.13706
0.3493,0.51366,0.13705
0.34928,0.51369,0.13703
0.34927,0.51371,0.13703
0.34953,0.51342,0.13705
0.3496,0.51336,0.13704
0.3492,0.51383,0.13697
0.34901,0.51398,0.13702
0.34919,0.51373,0.13708
0.34927,0.51363,0.13711
0.34923,0.51368,0.13709
0.34918,0.51373,0.13708
0.34922,0.51369,0.13708
0.34925,0.51368,0.13708
0.34925,0.51369,0.13706
0.34926,0.51369,0.13705
0.34929,0.51367,0.13705
0.3493,0.51366,0.13704
0.34928,0.51369,0.13703
0.34927,0.51371,0.13702
0.34961,0.51333,0.13706
0.34969,0.51327,0.13704
0.34916,0.51389,0.13695
0.34892,0.51406,0.13702
0.34913,0.51376,0.1371
0.34924,0.51363,0.13713
0.3492,0.51368,0.13712
0.34916,0.51373,0.13711
0.34918,0.51371,0.13711
0.3492,0.5137,0.1371
0.34921,0.5137,0.1371
0.34921,0.51369,0.1371


==> data/rps_data1_3d_v1.txt <==
0.2,0.2,0.6
0.2,0.2,0.6
0.2,0.2,0.6
0.2,0.2,0.6
0.2,0.2,0.6
0.2,0.2,0.6
0.2,0.2,0.6
0.2,0.2,0.6
0.2,0.2,0.6
0.2,0.2,0.6
0.20001,0.19999,0.59999
0.20004,0.19998,0.59998
0.20009,0.19996,0.59996
0.20021,0.19989,0.59989
0.20044,0.19978,0.59978
0.20092,0.19954,0.59954
0.20168,0.19916,0.59915
0.20315,0.19844,0.59841
0.20525,0.19741,0.59734
0.20894,0.19563,0.59543
0.21379,0.19335,0.59286
0.22156,0.18981,0.58863
0.23093,0.18574,0.58333
0.24349,0.18062,0.57589
0.25734,0.17541,0.56725
0.27438,0.16962,0.55599
0.29186,0.16439,0.54375
0.31057,0.15958,0.52984
0.32878,0.15623,0.51499
0.34798,0.15452,0.4975
0.36595,0.15472,0.47933
0.38358,0.15673,0.45969
0.39967,0.16031,0.44002
0.41753,0.16651,0.41597
0.43307,0.17425,0.39268
0.44722,0.18386,0.36892
0.45878,0.19453,0.34669
0.46601,0.20441,0.32959
0.47089,0.2153,0.31381
0.47355,0.22701,0.29944
0.47416,0.23934,0.2865
0.47199,0.25693,0.27108
0.46683,0.27491,0.25827
0.45733,0.29669,0.24597
0.44516,0.31792,0.23692
0.43252,0.33575,0.23173
0.41817,0.35243,0.22941
0.40335,0.36706,0.22959
0.38801,0.38016,0.23183
0.36813,0.39459,0.23728
0.34891,0.40605,0.24504
0.33221,0.41378,0.25401
0.317,0.41828,0.26472
0.30591,0.41965,0.27445
0.29611,0.41909,0.2848
0.287,0.41657,0.29644
0.27946,0.41229,0.30824
0.27222,0.40494,0.32285
0.2675,0.39563,0.33688
0.26545,0.38463,0.34992
0.26587,0.37255,0.36158
0.26807,0.36137,0.37056
0.27175,0.35017,0.37808
0.27601,0.34062,0.38338
0.28117,0.33148,0.38735
0.28735,0.32272,0.38993
0.29424,0.31473,0.39103
0.30294,0.3065,0.39055
0.31205,0.29959,0.38836
0.3223,0.29351,0.38418
0.33235,0.28916,0.37849
0.34133,0.28682,0.37185
0.34955,0.28614,0.36432
0.35547,0.2867,0.35783
0.36068,0.28816,0.35116
0.36478,0.29022,0.34501
0.36818,0.29287,0.33894
0.37115,0.2966,0.33225
0.37305,0.301,0.32595
0.37392,0.3063,0.31978
0.37365,0.31204,0.31431
0.37219,0.31851,0.30931
0.36966,0.32508,0.30526
0.36625,0.33152,0.30223
0.36201,0.3377,0.30029
0.35759,0.34295,0.29946
0.35279,0.34774,0.29947
0.34808,0.35172,0.30021
0.34327,0.35515,0.30157
0.33828,0.35811,0.3036
0.33342,0.36039,0.30619
0.32833,0.36203,0.30964
0.32365,0.36277,0.31359
0.31927,0.36259,0.31814
0.31555,0.36151,0.32293
0.31273,0.35978,0.3275
0.31056,0.35742,0.33202
0.30924,0.35486,0.3359
0.3085,0.35193,0.33957
0.3083,0.34881,0.34288
0.30862,0.34551,0.34588
0.3095,0.34174,0.34876
0.31091,0.33794,0.35115
0.313,0.33381,0.35319
0.31561,0.32987,0.35452
0.31858,0.32629,0.35513
0.32185,0.32309,0.35506
0.32491,0.32062,0.35447
0.32804,0.31854,0.35342
0.33092,0.317,0.35208
0.33375,0.31582,0.35043
0.3366,0.31501,0.34839
0.33928,0.31462,0.34609
0.34203,0.31469,0.34329
0.34441,0.31525,0.34034
0.34651,0.31634,0.33716
0.34811,0.31788,0.33401
0.34912,0.31966,0.33122
0.34966,0.32173,0.32862
0.34975,0.32372,0.32653
0.34951,0.32583,0.32466
0.34896,0.32798,0.32306
0.34814,0.33015,0.32171
0.3469,0.33258,0.32052
0.34538,0.33493,0.31969
0.34339,0.33741,0.3192
0.34118,0.33965,0.31916
0.33888,0.34157,0.31955
0.33652,0.34317,0.32031
0.33448,0.34427,0.32125
0.3325,0.34508,0.32242
0.33079,0.34556,0.32366
0.32918,0.34579,0.32503
0.32761,0.34577,0.32662
0.32622,0.3455,0.32829
0.32485,0.34487,0.33028
0.32378,0.34394,0.33228
0.32299,0.34267,0.33434
0.32256,0.34116,0.33628
0.32248,0.33964,0.33787
0.32269,0.33802,0.33929
0.32307,0.33659,0.34034
0.32364,0.33514,0.34122
0.32435,0.33373,0.34192
0.3252,0.33237,0.34243
0.32634,0.33088,0.34278
0.3276,0.32951,0.34289
0.32914,0.32813,0.34272
0.33075,0.32698,0.34227
0.33233,0.3261,0.34158
0.33387,0.32546,0.34067
0.33511,0.32513,0.33976
0.33627,0.32499,0.33874
0.33723,0.32502,0.33775
0.33809,0.32519,0.33672
0.3389,0.32553,0.33557
0.33957,0.32601,0.33442
0.34017,0.32675,0.33308
0.34054,0.32766,0.3318
0.34069,0.32875,0.33055
0.3406,0.32995,0.32945
0.34032,0.33106,0.32862
0.33988,0.33218,0.32795
0.33939,0.33312,0.3275
0.3388,0.33403,0.32717
0.33814,0.3349,0.32697
0.33741,0.33571,0.32688
0.33649,0.33658,0.32694
0.33552,0.33733,0.32715
0.3344,0.33804,0.32756
0.33329,0.33856,0.32815
0.33227,0.33888,0.32884
0.33133,0.33902,0.32964
0.33063,0.339,0.33037
0.33001,0.33887,0.33113
0.32952,0.33865,0.33183
0.32911,0.33836,0.33253
0.32876,0.33794,0.3333
0.32851,0.33744,0.33405
0.32835,0.33675,0.3349
0.32835,0.33599,0.33566
0.3285,0.33514,0.33636
0.32882,0.33425,0.33693
0.32919,0.3335,0.33731
0.32966,0.33277,0.33757
0.3301,0.3322,0.3377
0.33059,0.33166,0.33775
0.33111,0.33116,0.33773
0.33166,0.33072,0.33762
0.33232,0.33027,0.3374
0.33299,0.32991,0.33709
0.33375,0.32962,0.33663
0.33446,0.32947,0.33607
0.33507,0.32945,0.33549
0.3356,0.32955,0.33486
0.33596,0.3297,0.33433
0.33626,0.32993,0.33381
0.33648,0.33018,0.33334
0.33663,0.33048,0.33289
0.33674,0.33086,0.3324
0.33677,0.33128,0.33195
0.33672,0.33183,0.33146
0.33656,0.3324,0.33104
0.33629,0.33301,0.3307
0.33594,0.3336,0.33046
0.33558,0.33408,0.33034
0.33518,0.33452,0.3303
0.33483,0.33485,0.33032
0.33446,0.33514,0.3304
0.33408,0.3354,0.33052
0.3337,0.33562,0.33068
0.33324,0.33582,0.33094
0.3328,0.33595,0.33125
0.33233,0.33601,0.33166
0.33191,0.33598,0.33211
0.33164,0.3359,0.33246
0.33142,0.33577,0.33282
0.33123,0.33559,0.33317
0.3311,0.33538,0.33352
0.331,0.33509,0.33391
0.33097,0.33476,0.33427
0.331,0.33438,0.33462
0.33111,0.33397,0.33491
0.33127,0.3336,0.33513
0.33148,0.33323,0.33529
0.33169,0.33293,0.33537
0.33192,0.33266,0.33542
0.33216,0.33241,0.33543
0.33242,0.33219,0.33539
0.33272,0.33197,0.33532
0.33302,0.33179,0.33519
0.33337,0.33163,0.33501
0.3337,0.33153,0.33477
0.33401,0.33148,0.3345
0.33429,0.3315,0.33421
0.33449,0.33156,0.33395
0.33466,0.33166,0.33368
0.33478,0.33177,0.33345
0.33487,0.3319,0.33323
0.33493,0.33207,0.333
0.33497,0.33225,0.33278
0.33496,0.33249,0.33255
0.33491,0.33274,0.33234
0.33481,0.33303,0.33215
0.33467,0.33332,0.33202
0.3345,0.33356,0.33193
0.33431,0.3338,0.33189
0.33414,0.33397,0.33189
0.33396,0.33413,0.33191
0.33378,0.33426,0.33196
0.3336,0.33437,0.33202
0.3334,0.33448,0.33213
0.33319,0.33455,0.33225
0.33296,0.33461,0.33243
0.33276,0.33461,0.33263
0.33258,0.33458,0.33284
0.33243,0.33451,0.33306
0.33234,0.33442,0.33324
0.33227,0.33432,0.33342
0.33223,0.33421,0.33356
0.3322,0.33409,0.3337
0.3322,0.33396,0.33384
0.33222,0.33381,0.33396
0.33227,0.33363,0.33409
0.33235,0.33345,0.3342
0.33247,0.33325,0.33428
0.33261,0.33307,0.33433
0.33275,0.33292,0.33434
0.3329,0.33278,0.33432
0.33302,0.33269,0.33429
0.33315,0.33261,0.33424
0.33327,0.33255,0.33418
0.33339,0.3325,0.33411
0.33353,0.33246,0.33401
0.33366,0.33245,0.3339
0.33379,0.33245,0.33375
0.33391,0.33249,0.3336
0.334,0.33255,0.33344
0.33407,0.33264,0.33329
0.3341,0.33272,0.33318
0.33412,0.33282,0.33307
0.33412,0.3329,0.33298
0.33411,0.33299,0.3329
0.33408,0.33309,0.33283
0.33404,0.3332,0.33276
0.33398,0.33332,0.3327
0.33389,0.33345,0.33266
0.33379,0.33357,0.33264
0.33367,0.33368,0.33264
0.33359,0.33375,0.33266
0.3335,0.33381,0.33269
0.33341,0.33386,0.33273
0.33333,0.3339,0.33277
0.33322,0.33393,0.33285
0.33312,0.33395,0.33293
0.33302,0.33395,0.33303
0.33294,0.33392,0.33314
0.33289,0.33389,0.33322
0.33285,0.33385,0.3333
0.33282,0.3338,0.33338
0.3328,0.33375,0.33345
0.33279,0.33368,0.33354
0.33279,0.3336,0.33361
0.33281,0.3335,0.33368
0.33285,0.3334,0.33374
0.3329,0.33332,0.33378
0.33296,0.33323,0.33381
0.33301,0.33317,0.33382
0.33307,0.33311,0.33382
0.33313,0.33307,0.33381
0.33319,0.33302,0.33379
0.33325,0.33298,0.33377
0.33332,0.33295,0.33373
0.3334,0.33292,0.33368
0.33348,0.33291,0.33362
0.33354,0.33291,0.33355
0.3336,0.33292,0.33348
0.33364,0.33295,0.33341
0.33367,0.33298,0.33335
0.33369,0.33301,0.3333
0.3337,0.33304,0.33325
0.33371,0.33308,0.33321
0.33371,0.33313,0.33316
0.3337,0.33319,0.33311
0.33368,0.33325,0.33307
0.33365,0.33331,0.33303
0.33361,0.33338,0.33301
0.33358,0.33342,0.333
0.33354,0.33347,0.333
0.3335,0.3335,0.333
0.33345,0.33354,0.33301
0.3334,0.33357,0.33303
0.33335,0.3336,0.33305
0.33329,0.33362,0.33309
0.33324,0.33363,0.33313
0.33319,0.33363,0.33318
0.33316,0.33362,0.33322
0.33313,0.33361,0.33326
0.33311,0.33359,0.3333
0.33309,0.33357,0.33334
0.33308,0.33355,0.33337
0.33307,0.33352,0.33341
0.33307,0.33349,0.33344
0.33308,0.33344,0.33348
0.33309,0.3334,0.33351
0.33311,0.33335,0.33354
0.33314,0.33331,0.33356
0.33316,0.33327,0.33356
0.33319,0.33324,0.33357
0.33322,0.33321,0.33356
0.33325,0.33319,0.33356
0.33328,0.33317,0.33355
0.33331,0.33316,0.33354
0.33334,0.33314,0.33352
0.33338,0.33313,0.33349
0.33341,0.33313,0.33346
0.33345,0.33313,0.33342
0.33347,0.33314,0.3334
0.33348,0.33315,0.33337
0.3335,0.33316,0.33334
0.33351,0.33318,0.33332
0.33351,0.3332,0.33329
0.33352,0.33322,0.33326
0.33351,0.33325,0.33323
0.3335,0.33329,0.33321
0.33349,0.33332,0.33319
0.33347,0.33335,0.33318
0.33346,0.33337,0.33317
0.33344,0.33339,0.33317
0.33342,0.33341,0.33317
0.3334,0.33342,0.33317
0.33338,0.33344,0.33318
0.33336,0.33345,0.33319
0.33333,0.33347,0.3332
0.3333,0.33347,0.33322


==> data/rps_data2_3d_v1.txt <==
0.2,0.2,0.6
0.21001,0.19514,0.59484
0.21995,0.19061,0.58943
0.2298,0.18639,0.5838
0.23956,0.18247,0.57798
0.28667,0.16623,0.5471
0.33018,0.15695,0.51288
0.36902,0.15554,0.47545
0.40236,0.16101,0.43663
0.42904,0.17093,0.40003
0.44984,0.18426,0.3659
0.46431,0.20051,0.33518
0.47188,0.21979,0.30832
0.47265,0.24069,0.28665
0.46828,0.26293,0.26878
0.45981,0.2856,0.25459
0.44821,0.30799,0.24379
0.42968,0.33532,0.235
0.40787,0.35996,0.23217
0.38432,0.38088,0.2348
0.36072,0.39749,0.24179
0.33601,0.41043,0.25356
0.31419,0.41669,0.26912
0.29617,0.41629,0.28754
0.28241,0.41023,0.30736
0.27291,0.39999,0.32711
0.26809,0.38639,0.34552
0.26806,0.37044,0.3615
0.2721,0.3536,0.3743
0.27968,0.33656,0.38376
0.29026,0.32111,0.38863
0.30308,0.30811,0.3888
0.31704,0.2981,0.38485
0.3316,0.29109,0.37731
0.34504,0.28792,0.36705
0.35639,0.28858,0.35503
0.36503,0.29251,0.34246
0.37074,0.29951,0.32975
0.37253,0.30883,0.31865
0.37058,0.3195,0.30992
0.36556,0.33048,0.30396
0.35819,0.34082,0.30099
0.34926,0.34966,0.30109
0.33974,0.35633,0.30393
0.33056,0.36039,0.30905
0.32164,0.36163,0.31672
0.31481,0.35968,0.32551
0.3106,0.35505,0.33435
0.30922,0.34846,0.34231
0.31051,0.34077,0.34871
0.31411,0.33301,0.35288
0.31951,0.32604,0.35445
0.32598,0.32051,0.35351
0.33293,0.3167,0.35036
0.33932,0.31516,0.34551
0.34443,0.31594,0.33963
0.34779,0.31866,0.33355
0.34919,0.32299,0.32782
0.34845,0.32824,0.32331
0.34581,0.33368,0.32052
0.3418,0.3386,0.3196
0.33703,0.34251,0.32046
0.33223,0.34488,0.32289
0.32802,0.34546,0.32652
0.32488,0.34438,0.33074
0.32301,0.34178,0.33521
0.32285,0.33817,0.33899
0.32434,0.33413,0.34153
0.32704,0.33036,0.34259
0.33046,0.32736,0.34218
0.33399,0.32556,0.34045
0.33709,0.32519,0.33772
0.33932,0.32612,0.33456
0.34046,0.32808,0.33146
0.34033,0.33071,0.32896
0.33901,0.33355,0.32744
0.33687,0.3361,0.32703
0.3343,0.33802,0.32769
0.33181,0.33894,0.32925
0.32982,0.33873,0.33145
0.32865,0.33758,0.33377
0.32839,0.33571,0.3359
0.32911,0.33356,0.33732
0.33068,0.33156,0.33776
0.33263,0.33011,0.33726
0.33451,0.32943,0.33606
0.33597,0.3296,0.33443
0.33672,0.33059,0.3327
0.33668,0.33204,0.33128
0.33596,0.33365,0.33038
0.33474,0.33503,0.33023
0.33327,0.33587,0.33086
0.33196,0.33604,0.332
0.33106,0.33559,0.33335
0.33082,0.33462,0.33456
0.33131,0.33336,0.33533
0.33227,0.33223,0.3355
0.33338,0.3315,0.33512
0.33436,0.33131,0.33432
0.33497,0.33175,0.33328
0.33507,0.33258,0.33236
0.3347,0.33351,0.33179
0.33399,0.3343,0.33171
0.3331,0.33473,0.33217
0.33236,0.3347,0.33294
0.33199,0.33428,0.33373
0.33206,0.33361,0.33433
0.3326,0.33286,0.33454
0.33332,0.33234,0.33434
0.33399,0.33218,0.33383
0.33437,0.33243,0.3332
0.33432,0.33306,0.33262
0.33391,0.33373,0.33236
0.33335,0.33418,0.33247
0.33283,0.3343,0.33288
0.33251,0.334,0.33349
0.33253,0.33347,0.33399
0.33286,0.33295,0.33419
0.33332,0.3326,0.33407
0.33381,0.33257,0.33361
0.33407,0.33285,0.33307
0.33403,0.3333,0.33267
0.33371,0.33373,0.33256
0.33316,0.334,0.33283
0.33273,0.33395,0.33332
0.33261,0.33363,0.33376
0.33278,0.33322,0.33401
0.33324,0.33282,0.33394
0.33373,0.33268,0.3336
0.334,0.33284,0.33316
0.33399,0.33319,0.33282
0.33363,0.33367,0.33271
0.33314,0.33397,0.33289
0.33277,0.33395,0.33328
0.33265,0.33369,0.33366
0.33289,0.33319,0.33392
0.33333,0.33279,0.33388
0.33374,0.33267,0.33359
0.33396,0.33283,0.33321
0.33387,0.33329,0.33284
0.33353,0.33375,0.33273
0.33311,0.33398,0.33291
0.33281,0.33394,0.33326
0.33274,0.33355,0.33371
0.33297,0.33307,0.33396
0.33337,0.33273,0.3339
0.33374,0.33267,0.3336
0.33393,0.33297,0.3331
0.33382,0.33344,0.33274
0.33348,0.33383,0.33269
0.3331,0.33399,0.33291
0.33278,0.33382,0.3334
0.33275,0.33342,0.33383
0.333,0.333,0.334
0.33337,0.33274,0.33388
0.33378,0.33277,0.33346
0.33395,0.33306,0.33299
0.33383,0.33348,0.3327
0.33349,0.33381,0.33269
0.33301,0.33393,0.33306
0.3327,0.33374,0.33356
0.33274,0.33335,0.33391
0.33302,0.33298,0.33401
0.33351,0.33274,0.33375
0.3339,0.3328,0.3333
0.334,0.33311,0.33289
0.33381,0.3335,0.33269
0.33335,0.33385,0.3328
0.3329,0.33394,0.33317
0.33268,0.33373,0.33359
0.33274,0.33338,0.33388
0.33315,0.33294,0.33392
0.33363,0.33271,0.33366
0.33394,0.3328,0.33326
0.33398,0.33311,0.33291
0.33367,0.3336,0.33273
0.3332,0.33394,0.33286
0.33281,0.33397,0.33322
0.33267,0.33373,0.3336
0.33286,0.33324,0.3339
0.33328,0.33282,0.3339
0.33369,0.33267,0.33363
0.33393,0.3328,0.33326
0.33388,0.33325,0.33287
0.33357,0.33371,0.33272
0.33315,0.33398,0.33287
0.33283,0.33396,0.33321
0.33273,0.33358,0.33369
0.33294,0.33308,0.33397
0.33335,0.33273,0.33392
0.33372,0.33265,0.33363
0.33394,0.33294,0.33312
0.33385,0.33341,0.33275
0.33352,0.3338,0.33268
0.33313,0.33399,0.33288
0.3328,0.33384,0.33336
0.33274,0.33346,0.3338
0.33297,0.33304,0.334
0.33333,0.33276,0.33391
0.33376,0.33275,0.33349
0.33396,0.33303,0.33302
0.33385,0.33344,0.33271
0.33353,0.33378,0.33268
0.33304,0.33393,0.33302
0.33272,0.33377,0.33351
0.33272,0.3334,0.33388
0.33297,0.33303,0.334
0.33347,0.33275,0.33378
0.33387,0.33278,0.33335
0.334,0.33307,0.33293
0.33384,0.33345,0.33271
0.33339,0.33382,0.33279
0.33293,0.33394,0.33313
0.33268,0.33377,0.33355
0.33272,0.33342,0.33385
0.33311,0.33296,0.33392
0.3336,0.33271,0.33369
0.33393,0.33277,0.33329
0.33399,0.33307,0.33293
0.3337,0.33357,0.33273
0.33324,0.33393,0.33284
0.33284,0.33398,0.33318
0.33267,0.33376,0.33357
0.33284,0.33328,0.33388
0.33324,0.33285,0.33391
0.33365,0.33267,0.33367
0.33391,0.33278,0.33331
0.3339,0.33321,0.3329
0.3336,0.33368,0.33272
0.33319,0.33397,0.33284
0.33286,0.33397,0.33317
0.33273,0.33361,0.33366
0.33291,0.33312,0.33396
0.3333,0.33276,0.33394
0.33368,0.33265,0.33367
0.33392,0.33291,0.33317
0.33387,0.33336,0.33277
0.33356,0.33377,0.33267
0.33318,0.33397,0.33285
0.33282,0.33386,0.33332
0.33273,0.3335,0.33377
0.33293,0.33308,0.33399
0.33329,0.33279,0.33392
0.33373,0.33274,0.33353
0.33396,0.33299,0.33305
0.33388,0.3334,0.33272
0.33357,0.33375,0.33267
0.33308,0.33393,0.33299
0.33273,0.3338,0.33347
0.3327,0.33345,0.33385
0.33294,0.33307,0.33399
0.33342,0.33277,0.3338
0.33384,0.33276,0.33339
0.334,0.33303,0.33298
0.33387,0.3334,0.33273
0.33343,0.33379,0.33277
0.33297,0.33395,0.33309
0.33269,0.3338,0.33351
0.3327,0.33347,0.33383
0.33308,0.33298,0.33393
0.33358,0.3327,0.33372
0.33393,0.33275,0.33332
0.33401,0.33304,0.33295
0.33373,0.33354,0.33273
0.33327,0.33392,0.33281
0.33286,0.33399,0.33314
0.33268,0.33379,0.33353
0.33282,0.33332,0.33387
0.3332,0.33287,0.33393
0.33362,0.33267,0.33371
0.3339,0.33276,0.33335
0.33391,0.33317,0.33292
0.33364,0.33365,0.33271
0.33323,0.33395,0.33282
0.33289,0.33398,0.33313
0.33273,0.33365,0.33362
0.33288,0.33317,0.33395
0.33325,0.33279,0.33396
0.33363,0.33266,0.33371
0.33391,0.33288,0.33321
0.33389,0.33331,0.3328
0.33361,0.33372,0.33267
0.33323,0.33395,0.33282
0.33285,0.33388,0.33327
0.33272,0.33354,0.33373
0.3329,0.33312,0.33398
0.33324,0.33281,0.33394
0.33371,0.33274,0.33356
0.33397,0.33296,0.33307
0.3339,0.33337,0.33273
0.33361,0.33373,0.33266
0.33311,0.33393,0.33296
0.33274,0.33383,0.33343
0.33269,0.33349,0.33382
0.3329,0.33311,0.33399
0.33338,0.33279,0.33383
0.33382,0.33275,0.33344
0.334,0.33299,0.33301
0.33389,0.33336,0.33275
0.33347,0.33377,0.33276
0.333,0.33395,0.33305
0.3327,0.33384,0.33346
0.33269,0.33351,0.3338
0.33305,0.33302,0.33393
0.33354,0.33271,0.33375
0.3339,0.33273,0.33337
0.334,0.333,0.33299
0.33376,0.3335,0.33274
0.33332,0.33389,0.33279
0.3329,0.334,0.3331
0.33269,0.33382,0.33348
0.3328,0.33336,0.33384
0.33315,0.33291,0.33394
0.33358,0.33268,0.33375
0.33387,0.33274,0.33339
0.33392,0.33314,0.33294
0.33367,0.33362,0.33271
0.33327,0.33394,0.33279
0.33292,0.33399,0.3331
0.33273,0.33368,0.33359
0.33285,0.33321,0.33394
0.33321,0.33282,0.33397
0.33359,0.33267,0.33374
0.33389,0.33285,0.33326
0.3339,0.33326,0.33283
0.33365,0.33368,0.33267
0.33328,0.33393,0.3328
0.33288,0.33389,0.33323
0.33272,0.33358,0.3337
0.33286,0.33316,0.33397
0.3332,0.33284,0.33396
0.33368,0.33273,0.33359
0.33397,0.33293,0.33309
0.33393,0.33334,0.33274
0.33364,0.33371,0.33265
0.33313,0.33394,0.33293
0.33275,0.33386,0.33339
0.33268,0.33353,0.3338
0.33287,0.33314,0.33399
0.33335,0.3328,0.33385
0.33379,0.33273,0.33347
0.334,0.33295,0.33305
0.33391,0.33332,0.33277
0.3335,0.33375,0.33275
0.33303,0.33396,0.33301
0.33271,0.33386,0.33342
0.33268,0.33355,0.33377
0.33301,0.33306,0.33393
0.33349,0.33272,0.33378
0.33387,0.33271,0.33342
0.334,0.33296,0.33304
0.33379,0.33345,0.33276
0.33337,0.33386,0.33277
0.33295,0.334,0.33305
0.33272,0.33385,0.33343
0.33278,0.33341,0.33381
0.33311,0.33294,0.33394
0.33353,0.33269,0.33378
0.33385,0.33272,0.33344
0.33393,0.3331,0.33297
0.3337,0.33359,0.3327
0.3333,0.33393,0.33277
0.33294,0.334,0.33306
0.33273,0.33371,0.33356
0.33283,0.33325,0.33392
0.33317,0.33285,0.33398
0.33355,0.33267,0.33377
0.33387,0.33283,0.3333
0.33392,0.33322,0.33286
0.33369,0.33364,0.33267
0.33332,0.33391,0.33277
0.3329,0.3339,0.33319
0.33272,0.33362,0.33367
0.33283,0.33321,0.33396
0.33316,0.33287,0.33397


==> data/x_11_v2.txt <==
0,0
0.00390625,1.25919196943035e-05
0.0078125,2.51818310028287e-05
0.01171875,3.77697341938829e-05
0.015625,5.03556295357498e-05
0.01953125,0.000113254997895493
0.0234375,0.0001761042102541
0.02734375,0.000238903300119685
0.03125,0.000301652300985198
0.03515625,0.000614647141509766
0.0390625,0.000926394772246116
0.04296875,0.00123689936271749
0.046875,0.00154616507296607
0.05078125,0.00307405538012879
0.0546875,0.00457159220671612
0.05859375,0.00603928478816943
0.0625,0.00747763644136687
0.06640625,0.0123313733756569
0.0703125,0.0168463778488566
0.07421875,0.0210430179315711
0.078125,0.0249407731101475
0.08203125,0.03041633942448
0.0859375,0.03528692231145
0.08984375,0.039611427279555
0.09375,0.0434443837580256
0.09765625,0.0478838188358911
0.1015625,0.0516408974947222
0.10546875,0.0548091142359043
0.109375,0.0574722055747288
0.11328125,0.0601851191181632
0.1171875,0.0623488542557807
0.12109375,0.06406166630361
0.125,0.0654096822108592
0.12890625,0.0666534090557419
0.1328125,0.0675651157614344
0.13671875,0.0682210816167732
0.140625,0.0686890370278928
0.14453125,0.0690731040816081
0.1484375,0.0693249403463804
0.15234375,0.0694861434891897
0.15625,0.0695975845295117
0.16015625,0.0697097004149886
0.1640625,0.069811888998633
0.16796875,0.0699164820614781
0.171875,0.0700433987487776
0.17578125,0.0702310784825736
0.1796875,0.0704549790881051
0.18359375,0.0707098748875425
0.1875,0.0709994528943442
0.19140625,0.0713796249184313
0.1953125,0.0717915318777492
0.19921875,0.072225495758792
0.203125,0.0726793878167799
0.20703125,0.073224551523375
0.2109375,0.073780160333588
0.21484375,0.0743401028582296
0.21875,0.0749015728197917
0.22265625,0.0755914295899944
0.2265625,0.0762741079692547
0.23046875,0.0769485562107823
0.234375,0.0776127165426158
0.23828125,0.0783771209699615
0.2421875,0.0791253275986849
0.24609375,0.0798594385136619
0.25,0.0805786453832044
0.25390625,0.0814025626656208
0.2578125,0.0822057771588714
0.26171875,0.0829901454719728
0.265625,0.0837571048464582
0.26953125,0.0846806061668836
0.2734375,0.0855786135075553
0.27734375,0.0864634401746972
0.28125,0.0873469669711294
0.28515625,0.088343124540586
0.2890625,0.0893089719251093
0.29296875,0.0902574226972062
0.296875,0.0911812388699312
0.30078125,0.0918519985455081
0.3046875,0.0924973963513469
0.30859375,0.0931203004706777
0.3125,0.093718562707415
0.31640625,0.0943032007058619
0.3203125,0.0948726110821245
0.32421875,0.0954184253925764
0.328125,0.0959542399659115
0.33203125,0.0965406449962708
0.3359375,0.0971098588856361
0.33984375,0.0976816574052773
0.34375,0.0982205041826222
0.34765625,0.0987842501337044
0.3515625,0.0993100022709234
0.35546875,0.0997488319167015
0.359375,0.10020294753116
0.36328125,0.100615428636096
0.3671875,0.101029781848577
0.37109375,0.101523303108696
0.375,0.101963514575642
0.37890625,0.102288370131817
0.3828125,0.102602489101553
0.38671875,0.102854162960371
0.390625,0.103119541926528
0.39453125,0.103413536364756
0.3984375,0.103700631637075
0.40234375,0.104005634786068
0.40625,0.1042937283168
0.41015625,0.104582923127348
0.4140625,0.104859192966453
0.41796875,0.10510574765056
0.421875,0.105349236617242
0.42578125,0.105625221205513
0.4296875,0.105901535219577
0.43359375,0.106206091416061
0.4375,0.106499932077984
0.44140625,0.10677535609093
0.4453125,0.107029540392873
0.44921875,0.107226897322783
0.453125,0.107408133188255
0.45703125,0.107582476713724
0.4609375,0.107765225809574
0.46484375,0.10796024418352
0.46875,0.108162184388245
0.47265625,0.10832649376717
0.4765625,0.108477252339128
0.48046875,0.10862523029332
0.484375,0.108763038655495
0.48828125,0.108913601686309
0.4921875,0.109062009566583
0.49609375,0.109195660141929
0.5,0.109333403736837
0.50390625,0.109489303243709
0.5078125,0.109650194462399
0.51171875,0.109844924177911
0.515625,0.110017068561578
0.51953125,0.11022652562225
0.5234375,0.110391643446062
0.52734375,0.110417696117382
0.53125,0.110496619363026
0.53515625,0.110583737702246
0.5390625,0.110700950963733
0.54296875,0.110985376348043
0.546875,0.111204938441006
0.55078125,0.111266119875669
0.5546875,0.111330952534126
0.55859375,0.111349939717883
0.5625,0.111388671117927
0.56640625,0.111476210940669
0.5703125,0.111563271081363
0.57421875,0.111659452551318
0.578125,0.111750311092206
0.58203125,0.111850227470163
0.5859375,0.111945671417416
0.58984375,0.112032461517909
0.59375,0.112115239517993
0.59765625,0.112219289613081
0.6015625,0.112316981605282
0.60546875,0.11241082700673
0.609375,0.112525102497009
0.61328125,0.112605269183431
0.6171875,0.112674437188775
0.62109375,0.112746479755253
0.625,0.112806217452947
0.62890625,0.112861546095266
0.6328125,0.1129199046119
0.63671875,0.112967409215864
0.640625,0.11302187008365
0.64453125,0.113085018075866
0.6484375,0.113151606452629
0.65234375,0.113243821944143
0.65625,0.113321363466168
0.66015625,0.113425676361748
0.6640625,0.113501018653701
0.66796875,0.113480517139152
0.671875,0.11349879823702
0.67578125,0.113500238601463
0.6796875,0.113546528308447
0.68359375,0.113778216174764
0.6875,0.113939905112502
0.69140625,0.113964730013974
0.6953125,0.1139877462054
0.69921875,0.113932252052876
0.703125,0.11390715101728
0.70703125,0.113956883722373
0.7109375,0.114005356086424
0.71484375,0.114068911648487
0.71875,0.114124607385202
0.72265625,0.114167574882648
0.7265625,0.114207221457263
0.73046875,0.114239147464415
0.734375,0.114270062497789
0.73828125,0.11431442799262
0.7421875,0.114357642904777
0.74609375,0.114403238043411
0.75,0.114458913857932
0.75390625,0.1145001522818
0.7578125,0.114537285984661
0.76171875,0.114579266891708
0.765625,0.114608453707426
0.76953125,0.114638729416811
0.7734375,0.114669284441556
0.77734375,0.114680663381903
0.78125,0.11470697037975
0.78515625,0.114735291726331
0.7890625,0.114767792225128
0.79296875,0.114837742052187
0.796875,0.114884731289226
0.80078125,0.114920933361935
0.8046875,0.114948644818485
0.80859375,0.114920248383926
0.8125,0.114918383289466
0.81640625,0.114939877417893
0.8203125,0.114968128486477
0.82421875,0.115054961813999
0.828125,0.11511619229485
0.83203125,0.115147147012849
0.8359375,0.115169108163262
0.83984375,0.1151321668352
0.84375,0.115116100526937
0.84765625,0.115132022309484
0.8515625,0.115155808875183
0.85546875,0.115229505561291
0.859375,0.115287356569313
0.86328125,0.115316393146688
0.8671875,0.115336556706382
0.87109375,0.115314441251802
0.875,0.115301720331287
0.87890625,0.11531034326633
0.8828125,0.115328184045795
0.88671875,0.115383953660719
0.890625,0.115434742660768
0.89453125,0.115466649571118
0.8984375,0.1154886411872
0.90234375,0.115478231195294
0.90625,0.115465066939955
0.91015625,0.115472168930763
0.9140625,0.11548675255702
0.91796875,0.115514632677256
0.921875,0.115550865699893
0.92578125,0.115573627224379
0.9296875,0.115590186456947
0.93359375,0.115609565143493
0.9375,0.115617738518483
0.94140625,0.115628744848137
0.9453125,0.115640843842318
0.94921875,0.115635615505653
0.953125,0.115644445819347
0.95703125,0.115654163693923
0.9609375,0.115668946343235
0.96484375,0.115721127969506
0.96875,0.115751208880316
0.97265625,0.115774375208159
0.9765625,0.115787119626172
0.98046875,0.11573869586093
0.984375,0.115719385835966
0.98828125,0.115748486336758
0.9921875,0.115769328995126
0.99609375,0.115794609790495
1,0.115812947366929


==> data/x_12_v2.txt <==
0,0
0.00390625,5.27157171640693e-10
0.0078125,2.10845772979146e-09
0.01171875,4.74364527223955e-09
0.015625,8.43246344069783e-09
0.01953125,4.26720442001669e-08
0.0234375,1.03213962121652e-07
0.02734375,1.90026221813191e-07
0.03125,3.030768552804e-07
0.03515625,1.26078864301226e-06
0.0390625,2.86968032218756e-06
0.04296875,5.12578664629043e-06
0.046875,8.02515931736475e-06
0.05078125,3.20339357552801e-05
0.0546875,7.15418501805509e-05
0.05859375,0.000126074223091788
0.0625,0.000195166419115074
0.06640625,0.000549162988271117
0.0703125,0.00106026931684738
0.07421875,0.00171090159305279
0.078125,0.0024847327902142
0.08203125,0.00388715543927827
0.0859375,0.00549858019651005
0.08984375,0.00727584833456669
0.09375,0.00918048167296608
0.09765625,0.0118651466923799
0.1015625,0.0146531635479599
0.10546875,0.0174916509787676
0.109375,0.0203351298926228
0.11328125,0.0238159826010771
0.1171875,0.0272022915035779
0.12109375,0.030460363318795
0.125,0.0335617552532671
0.12890625,0.037067347721871
0.1328125,0.0403108039948167
0.13671875,0.0432932987168168
0.140625,0.0460143511498451
0.14453125,0.0488891126043271
0.1484375,0.0514424380374949
0.15234375,0.053706061586813
0.15625,0.0557024974879353
0.16015625,0.0577664836586636
0.1640625,0.0595408637528198
0.16796875,0.0610733643879373
0.171875,0.0623968885752214
0.17578125,0.0636778415167089
0.1796875,0.06478080675439
0.18359375,0.0657432582540113
0.1875,0.0665920920217902
0.19140625,0.0674627632374536
0.1953125,0.0682435424730922
0.19921875,0.0689561872767755
0.203125,0.0696183064717413
0.20703125,0.0703392914974799
0.2109375,0.071023212247616
0.21484375,0.0716769946318356
0.21875,0.0723104662610882
0.22265625,0.0730767786510745
0.2265625,0.0738217330351876
0.23046875,0.0745434821262707
0.234375,0.0752506469061987
0.23828125,0.0760741280264109
0.2421875,0.0768769976822816
0.24609375,0.0776553699067621
0.25,0.0784171636586014
0.25390625,0.0793010930333327
0.2578125,0.0801603834392209
0.26171875,0.0809910674077099
0.265625,0.0818017669373241
0.26953125,0.0827976533913867
0.2734375,0.0837572391483904
0.27734375,0.0846700081217856
0.28125,0.0855672134996697
0.28515625,0.0866396022668648
0.2890625,0.0876667223440227
0.29296875,0.0886018081144451
0.296875,0.0895247632689321
0.30078125,0.0902312098876437
0.3046875,0.0909230796774928
0.30859375,0.0916273674209194
0.3125,0.092303570884436
0.31640625,0.0929368402144391
0.3203125,0.0935475748055681
0.32421875,0.0941227058948864
0.328125,0.0946827411996352
0.33203125,0.0953114709166268
0.3359375,0.0959218318824469
0.33984375,0.0965235091120853
0.34375,0.0971067304872894
0.34765625,0.0976985370742856
0.3515625,0.0982660273435209
0.35546875,0.0988040629962927
0.359375,0.0993074206520242
0.36328125,0.0997634516759453
0.3671875,0.100205940495364
0.37109375,0.100620056456602
0.375,0.101044585737198
0.37890625,0.101415244116501
0.3828125,0.101767111101075
0.38671875,0.102126701831149
0.390625,0.102458631220603
0.39453125,0.102758472244505
0.3984375,0.103054255135824
0.40234375,0.103325390675622
0.40625,0.103599630778781
0.41015625,0.103902990014125
0.4140625,0.104199692471577
0.41796875,0.104511246005119
0.421875,0.104803647321392
0.42578125,0.105136632806186
0.4296875,0.105442181202282
0.43359375,0.105673365732115
0.4375,0.105918991536357
0.44140625,0.106142364542613
0.4453125,0.106391372247857
0.44921875,0.106764888524336
0.453125,0.10708827235771
0.45703125,0.107292323032622
0.4609375,0.107479526615326
0.46484375,0.107579821291262
0.46875,0.107699810678719
0.47265625,0.107867785952809
0.4765625,0.108034880768727
0.48046875,0.108220023981359
0.484375,0.10839490969559
0.48828125,0.108560789450467
0.4921875,0.108719363215408
0.49609375,0.108865934512651
0.5,0.109008152112906
0.50390625,0.109182101858295
0.5078125,0.109351587953302
0.51171875,0.109517190520989
0.515625,0.109687206838444
0.51953125,0.109847468605543
0.5234375,0.110014640939572
0.52734375,0.11021044803368
0.53125,0.110360232149154
0.53515625,0.110493118318212
0.5390625,0.110615774840443
0.54296875,0.110663117141501
0.546875,0.110764051929139
0.55078125,0.110894628862452
0.5546875,0.111004159117718
0.55859375,0.111134632511739
0.5625,0.111241661301759
0.56640625,0.111314517182326
0.5703125,0.111391043787457
0.57421875,0.111455775469542
0.578125,0.111526379126176
0.58203125,0.111622787165953
0.5859375,0.111721207085657
0.58984375,0.111838065341378
0.59375,0.111946399773436
0.59765625,0.112097139942744
0.6015625,0.112218382615479
0.60546875,0.112248734552701
0.609375,0.112297794309486
0.61328125,0.112370433575996
0.6171875,0.112447649992357
0.62109375,0.112557523530167
0.625,0.112657694242562
0.62890625,0.112725491371203
0.6328125,0.112787843019715
0.63671875,0.112837877035219
0.640625,0.11288728051802
0.64453125,0.112955362832767
0.6484375,0.113023750290383
0.65234375,0.113093438987097
0.65625,0.113167379751363
0.66015625,0.113236852144097
0.6640625,0.113311591590344
0.66796875,0.113405158728401
0.671875,0.113468832668926
0.67578125,0.113545836366442
0.6796875,0.113603993457733
0.68359375,0.113582731245285
0.6875,0.113622863470529
0.69140625,0.113698024473573
0.6953125,0.113756740439972
0.69921875,0.113856467907555
0.703125,0.113923378665534
0.70703125,0.113939971685549
0.7109375,0.113965770744564
0.71484375,0.113979146234739
0.71875,0.114002574024942
0.72265625,0.114045019769641
0.7265625,0.114088272841265
0.73046875,0.114146127266363
0.734375,0.114197698270053
0.73828125,0.114268833029092
0.7421875,0.114324092978984
0.74609375,0.114327022572824
0.75,0.114341909207566
0.75390625,0.114370753788501
0.7578125,0.11440760397786
0.76171875,0.114484190027352
0.765625,0.114551842230144
0.76953125,0.114594675484756
0.7734375,0.114629189164014
0.77734375,0.114634258006474
0.78125,0.114641113687792
0.78515625,0.114665190651873
0.7890625,0.114695386013604
0.79296875,0.114744696714634
0.796875,0.114797798540982
0.80078125,0.114835868313581
0.8046875,0.114868400879722
0.80859375,0.114895306612406
0.8125,0.114909739578321
0.81640625,0.114931165875549
0.8203125,0.114955582338256
0.82421875,0.114967940381512
0.828125,0.114996449927644
0.83203125,0.115025021175461
0.8359375,0.115052574661706
0.83984375,0.115106374624682
0.84375,0.115139625892331
0.84765625,0.115161610212674
0.8515625,0.115181713573924
0.85546875,0.115165727848265
0.859375,0.115169719336152
0.86328125,0.115189457478035
0.8671875,0.115213099228184
0.87109375,0.115278857109554
0.875,0.115324299035013
0.87890625,0.115354940443257
0.8828125,0.115375531029927
0.88671875,0.115339511262745
0.890625,0.115325090392916
0.89453125,0.115328134676433
0.8984375,0.115345597277268
0.90234375,0.115436083683926
0.90625,0.115501847779848
0.91015625,0.115529602993872
0.9140625,0.115545524860021
0.91796875,0.115497244201713
0.921875,0.11546695914248
0.92578125,0.115478016109802
0.9296875,0.11549630072736
0.93359375,0.115553721654389
0.9375,0.115601839159517
0.94140625,0.115624013457781
0.9453125,0.115638869051494
0.94921875,0.115627163939194
0.953125,0.115617429196328
0.95703125,0.115623312688787
0.9609375,0.115635205535374
0.96484375,0.115665256798849
0.96875,0.115699696913227
0.97265625,0.115720769172489
0.9765625,0.11573721623513
0.98046875,0.115749005541837
0.984375,0.115747193946891
0.98828125,0.115745413312708
0.9921875,0.115751831582287
0.99609375,0.115760028364757
1,0.115771169552421


==> data/x_13_v2.txt <==
0,0.2
0.00390625,0.199983254791515
0.0078125,0.199966510985129
0.01171875,0.199949768580812
0.015625,0.199933027578535
0.01953125,0.199849343596728
0.0234375,0.199765694661535
0.02734375,0.19968208076929
0.03125,0.199598501916315
0.03515625,0.199181133110922
0.0390625,0.198764639728685
0.04296875,0.198349021296534
0.046875,0.197934277334161
0.05078125,0.195873657317993
0.0546875,0.193834822859377
0.05859375,0.191817705973007
0.0625,0.189822234634691
0.06640625,0.182944893860996
0.0703125,0.176332953313646
0.07421875,0.169982120262198
0.078125,0.16388773461826
0.08203125,0.154967462164372
0.0859375,0.146626119252352
0.08984375,0.138841632988208
0.09375,0.131591599440137
0.09765625,0.122701645152033
0.1015625,0.11466567207205
0.10546875,0.107425540274127
0.109375,0.100925904552981
0.11328125,0.0938082858952555
0.1171875,0.0876436256660837
0.12109375,0.082333968005465
0.125,0.0777908572405812
0.12890625,0.0732133872546614
0.1328125,0.0694938945601163
0.13671875,0.0665095896069741
0.140625,0.0641543863811136
0.14453125,0.0620609806202022
0.1484375,0.0605719411776156
0.15234375,0.0595719662861917
0.15625,0.0589645768480653
0.16015625,0.0586403990185375
0.1640625,0.058648412207901
0.16796875,0.0589014003660747
0.171875,0.0593273705840884
0.17578125,0.0599449770229477
0.1796875,0.0606578162986273
0.18359375,0.0614271845127129
0.1875,0.0622186927269535
0.19140625,0.0631288348477199
0.1953125,0.0640233086462637
0.19921875,0.0648950056453515
0.203125,0.0657320941247219
0.20703125,0.0666457304842507
0.2109375,0.0675142572396221
0.21484375,0.0683449518516275
0.21875,0.0691360877818102
0.22265625,0.0700561861186333
0.2265625,0.0709340578183462
0.23046875,0.0717805386755709
0.234375,0.0725940158443726
0.23828125,0.0735072792814506
0.2421875,0.0743909361585375
0.24609375,0.0752519753049712
0.25,0.0760870190297014
0.25390625,0.0770308929585294
0.2578125,0.0779503814806647
0.26171875,0.0788513735079484
0.265625,0.0797264141879825
0.26953125,0.0807625663131188
0.2734375,0.0817752493738038
0.27734375,0.0827773272920197
0.28125,0.0837444719226396
0.28515625,0.0847852464698436
0.2890625,0.0858298154793039
0.29296875,0.0869025785586841
0.296875,0.0879236774648998
0.30078125,0.0886591901890511
0.3046875,0.0893799246527604
0.30859375,0.0900557717004429
0.3125,0.0907285788607664
0.31640625,0.0914020592201905
0.3203125,0.0920583488546965
0.32421875,0.0927195130944003
0.328125,0.0933524383413852
0.33203125,0.0940408997641604
0.3359375,0.0946990296100793
0.33984375,0.0952994239989913
0.34375,0.095889116829588
0.34765625,0.0964894085254763
0.3515625,0.0970865309606025
0.35546875,0.0977369768685069
0.359375,0.0983463690471012
0.36328125,0.0988648999740479
0.3671875,0.0993481875637348
0.37109375,0.0997356541239733
0.375,0.100122663653382
0.37890625,0.100502005703097
0.3828125,0.100879238043463
0.38671875,0.101280695251005
0.390625,0.101666673617466
0.39453125,0.10200217409147
0.3984375,0.102322738226012
0.40234375,0.102625007562037
0.40625,0.102916939842598
0.41015625,0.103239619288796
0.4140625,0.103554560515052
0.41796875,0.103858108839706
0.421875,0.104158535709441
0.42578125,0.104483958536204
0.4296875,0.10480541221284
0.43359375,0.105143138877374
0.4375,0.105448684590101
0.44140625,0.105756153081377
0.4453125,0.106033796940385
0.44921875,0.106219507816662
0.453125,0.106447905668712
0.45703125,0.106670561331528
0.4609375,0.106886120394342
0.46484375,0.107161176909828
0.46875,0.107395132205132
0.47265625,0.107545958250452
0.4765625,0.107700383901074
0.48046875,0.107829053225865
0.484375,0.107967912537616
0.48828125,0.108141128173923
0.4921875,0.108311933991296
0.49609375,0.108497977718666
0.5,0.1086731300979
0.50390625,0.108874074271896
0.5078125,0.109059533101843
0.51171875,0.109200623298519
0.515625,0.109345954248483
0.51953125,0.109479912558488
0.5234375,0.109636636893073
0.52734375,0.109889631832236
0.53125,0.110122147742981
0.53515625,0.110293461880197
0.5390625,0.110435245984314
0.54296875,0.11047576554802
0.546875,0.110518478205361
0.55078125,0.110613052535359
0.5546875,0.110719411234369
0.55859375,0.110845208606818
0.5625,0.110969365235143
0.56640625,0.111067739486812
0.5703125,0.111158067330395
0.57421875,0.111246316145458
0.578125,0.111329377861127
0.58203125,0.111437965623362
0.5859375,0.111541862699024
0.58984375,0.111629035006195
0.59375,0.111721981837234
0.59765625,0.111803280686233
0.6015625,0.111911059357791
0.60546875,0.112104474357615
0.609375,0.112250018623919
0.61328125,0.112310425864608
0.6171875,0.112373121957639
0.62109375,0.112396266979348
0.625,0.112437466185668
0.62890625,0.112511574052096
0.6328125,0.11258432715737
0.63671875,0.112676558905545
0.640625,0.112758864178772
0.64453125,0.112842097031457
0.6484375,0.112916838471763
0.65234375,0.112960033251229
0.65625,0.113009141863631
0.66015625,0.113055021435898
0.6640625,0.113119236523825
0.66796875,0.11325524165449
0.671875,0.113377286925625
0.67578125,0.113485970768438
0.6796875,0.113564420849658
0.68359375,0.113532776112418
0.6875,0.11350572541788
0.69140625,0.113543600309917
0.6953125,0.113597236802593
0.69921875,0.11368593617551
0.703125,0.113774668720807
0.70703125,0.113824030030405
0.7109375,0.113863583516867
0.71484375,0.113898645188611
0.71875,0.113929718196573
0.72265625,0.113971801265582
0.7265625,0.114014001484615
0.73046875,0.114046978150325
0.734375,0.11408495101777
0.73828125,0.114119488743213
0.7421875,0.114167503522338
0.74609375,0.11426200455699
0.75,0.114331111485471
0.75390625,0.114373486036391
0.7578125,0.11440979253495
0.76171875,0.114399403509897
0.765625,0.114408661830189
0.76953125,0.114439611457778
0.7734375,0.114476609809337
0.77734375,0.114560272590671
0.78125,0.114625315373718
0.78515625,0.114672865468139
0.7890625,0.114708151614365
0.79296875,0.114684955179869
0.796875,0.114679042172931
0.80078125,0.114696435057354
0.8046875,0.114726075311202
0.80859375,0.114815702606061
0.8125,0.114889567358496
0.81640625,0.114928928085892
0.8203125,0.114957003361996
0.82421875,0.114937049918922
0.828125,0.11492507018918
0.83203125,0.114941693698585
0.8359375,0.1149669145191
0.83984375,0.115023405482137
0.84375,0.11507821169975
0.84765625,0.115110403056709
0.8515625,0.115135327989658
0.85546875,0.11514517296945
0.859375,0.115149654676062
0.86328125,0.115166517677202
0.8671875,0.11518714515863
0.87109375,0.115206756753871
0.875,0.115236129926625
0.87890625,0.115259842394978
0.8828125,0.115283199251375
0.88671875,0.115324069217378
0.890625,0.115347182150715
0.89453125,0.115371476008083
0.8984375,0.115390138434591
0.90234375,0.115367078151704
0.90625,0.115370407461916
0.91015625,0.11538791227784
0.9140625,0.115408819951222
0.91796875,0.11547969785792
0.921875,0.115523317251487
0.92578125,0.115536248023599
0.9296875,0.115547343797083
0.93359375,0.115515692484242
0.9375,0.115503767772881
0.94140625,0.115515643646314
0.9453125,0.115532941314801
0.94921875,0.115593335168774
0.953125,0.115636926967117
0.95703125,0.115665556869816
0.9609375,0.115682283904493
0.96484375,0.115642643579355
0.96875,0.115619917186954
0.97265625,0.115616748260232
0.9765625,0.115627857120632
0.98046875,0.115704035397216
0.984375,0.115763962253943
0.98828125,0.115764040885532
0.9921875,0.115763810909451
0.99609375,0.115757001933564
1,0.11575383409824


==> data/x_21_v2.txt <==
0,0.2
0.00390625,0.199987407379328
0.0078125,0.199974815365433
0.01171875,0.199962223958565
0.015625,0.199949633158974
0.01953125,0.199886688278902
0.0234375,0.199823758618168
0.02734375,0.199760844207902
0.03125,0.199697945079174
0.03515625,0.19938367974208
0.0390625,0.199069801070797
0.04296875,0.198756312884416
0.046875,0.198443218966503
0.05078125,0.196883793559438
0.0546875,0.195334772112715
0.05859375,0.193796588547572
0.0625,0.19226965642534
0.06640625,0.186971192403547
0.0703125,0.181833195745801
0.07421875,0.176868262155304
0.078125,0.172086770140348
0.08203125,0.165081206899658
0.0859375,0.158551386710524
0.08984375,0.152507168753048
0.09375,0.146952441275415
0.09765625,0.140291907236915
0.1015625,0.134470743241142
0.10546875,0.129449021458779
0.109375,0.125183931967809
0.11328125,0.120869355573343
0.1171875,0.117526626669955
0.12109375,0.115039128900747
0.125,0.1133024514919
0.12890625,0.112064072898894
0.1328125,0.111587136227349
0.13671875,0.11171024807987
0.140625,0.112303153642546
0.14453125,0.113451198976314
0.1484375,0.114927619579929
0.15234375,0.116604123018102
0.15625,0.118386993339139
0.16015625,0.120554445119531
0.1640625,0.122687233759497
0.16796875,0.124734411388286
0.171875,0.126663065482708
0.17578125,0.128677257114679
0.1796875,0.130524306976717
0.18359375,0.1322187233639
0.1875,0.133768815517137
0.19140625,0.135396935854739
0.1953125,0.136883258774691
0.19921875,0.138255761712245
0.203125,0.1395286583365
0.20703125,0.140890245815757
0.2109375,0.142160229393106
0.21484375,0.14335359246788
0.21875,0.144478553515465
0.22265625,0.14578072830604
0.2265625,0.146998299867983
0.23046875,0.148137921462117
0.234375,0.149206302837709
0.23828125,0.150376513911756
0.2421875,0.151459616813166
0.24609375,0.152464259118081
0.25,0.153396789163315
0.25390625,0.154403511941793
0.2578125,0.155324830969319
0.26171875,0.156172824524263
0.265625,0.156953450443959
0.26953125,0.157835087879616
0.2734375,0.158626004822769
0.27734375,0.159327594810421
0.28125,0.159944949284178
0.28515625,0.160573635135304
0.2890625,0.161131683703104
0.29296875,0.161623081715539
0.296875,0.162052611526441
0.30078125,0.162354842698715
0.3046875,0.162643044926963
0.30859375,0.162912626718366
0.3125,0.163175201550109
0.31640625,0.16342089632176
0.3203125,0.163648870932581
0.32421875,0.163873354999024
0.328125,0.164077795353846
0.33203125,0.164300751024715
0.3359375,0.164506582736499
0.33984375,0.164672447950141
0.34375,0.16484634363493
0.34765625,0.165010264465787
0.3515625,0.165186254510916
0.35546875,0.165436937162374
0.359375,0.165639047017555
0.36328125,0.165803395683579
0.3671875,0.165942486755754
0.37109375,0.165964177147123
0.375,0.16603000045421
0.37890625,0.166151418979367
0.3828125,0.166270390803716
0.38671875,0.166449629136141
0.390625,0.166598445722712
0.39453125,0.166687612355287
0.3984375,0.1667730882519
0.40234375,0.166825493950009
0.40625,0.166887293219569
0.41015625,0.166977113553571
0.4140625,0.167069648773843
0.41796875,0.167185944412831
0.421875,0.167293881658448
0.42578125,0.167411043246088
0.4296875,0.167512573561165
0.43359375,0.167564051355926
0.4375,0.167617087868636
0.44140625,0.167672418220845
0.4453125,0.167743417460312
0.44921875,0.167878992807188
0.453125,0.168018384900315
0.45703125,0.168099272090627
0.4609375,0.168162635127311
0.46484375,0.168197551652112
0.46875,0.168220997077894
0.47265625,0.168260120333199
0.4765625,0.16830972259703
0.48046875,0.168360194734547
0.484375,0.168416603858614
0.48828125,0.16847431369952
0.4921875,0.168528764426917
0.49609375,0.168593179544821
0.5,0.168648289914369
0.50390625,0.168718641807225
0.5078125,0.168777224795612
0.51171875,0.168793464286567
0.515625,0.168828949584389
0.51953125,0.168830621917869
0.5234375,0.168874459938102
0.52734375,0.169064095072819
0.53125,0.169186470133993
0.53515625,0.169269339061675
0.5390625,0.169315329224123
0.54296875,0.169171258531904
0.546875,0.169099178661845
0.55078125,0.169167405045048
0.5546875,0.169226786289027
0.55859375,0.169335000363241
0.5625,0.169417214093418
0.56640625,0.169439101140264
0.5703125,0.169460081903618
0.57421875,0.169468058265964
0.578125,0.169480605598544
0.58203125,0.169511455316802
0.5859375,0.169544468704766
0.58984375,0.169586353566111
0.59375,0.169628611886155
0.59765625,0.169675648728454
0.6015625,0.169721387430239
0.60546875,0.169754625459663
0.609375,0.169766049574455
0.61328125,0.169778097320702
0.6171875,0.169800608056582
0.62109375,0.169823394111159
0.625,0.169855928490185
0.62890625,0.16988684641453
0.6328125,0.169912369282753
0.63671875,0.169945768421106
0.640625,0.169970546551122
0.64453125,0.170000294934392
0.6484375,0.170024752818953
0.65234375,0.170021430703149
0.65625,0.170032019550081
0.66015625,0.170022240802519
0.6640625,0.170040706500051
0.66796875,0.170157706518976
0.671875,0.170228697587633
0.67578125,0.170312094290802
0.6796875,0.170345392938209
0.68359375,0.170176451541492
0.6875,0.17008657438339
0.69140625,0.170126878418092
0.6953125,0.170165498113609
0.69921875,0.170289157791864
0.703125,0.170375961728152
0.70703125,0.170373251488189
0.7109375,0.170372536032609
0.71484375,0.170353909208057
0.71875,0.170344125056898
0.72265625,0.170356950903266
0.7265625,0.170372343984457
0.73046875,0.17039693472016
0.734375,0.170420675702539
0.73828125,0.170445473474508
0.7421875,0.170467533736177
0.74609375,0.170477544653599
0.75,0.170478037072911
0.75390625,0.170484702382876
0.7578125,0.17049596591975
0.76171875,0.170507938562721
0.765625,0.17053053269762
0.76953125,0.170547312013331
0.7734375,0.170561687889354
0.77734375,0.170589774288019
0.78125,0.170602457052461
0.78515625,0.170616536076169
0.7890625,0.170626690175865
0.79296875,0.170601745925128
0.796875,0.170599678881143
0.80078125,0.170605054706882
0.8046875,0.170617316920776
0.80859375,0.170684055141868
0.8125,0.170721590089183
0.81640625,0.170735287714838
0.8203125,0.170742155429257
0.82421875,0.170688010703324
0.828125,0.17066151105571
0.83203125,0.170664654186197
0.8359375,0.170676050003892
0.83984375,0.170749955718798
0.84375,0.170799141988664
0.84765625,0.170813840789749
0.8515625,0.170819908059535
0.85546875,0.170769823966215
0.859375,0.170738362326325
0.86328125,0.170737949149179
0.8671875,0.170746554456172
0.87109375,0.170803769935081
0.875,0.170847815378079
0.87890625,0.170868510778754
0.8828125,0.170877909218625
0.88671875,0.170839714924712
0.890625,0.170809650569581
0.89453125,0.170801168451457
0.8984375,0.17080452658711
0.90234375,0.17085188557595
0.90625,0.17089741010223
0.91015625,0.170915092169707
0.9140625,0.170922989750781
0.91796875,0.170906524187344
0.921875,0.170884465876034
0.92578125,0.170881639761744
0.9296875,0.170885881300248
0.93359375,0.170893649917929
0.9375,0.170910648068823
0.94140625,0.170920735894919
0.9453125,0.170928188858655
0.94921875,0.170947984977737
0.953125,0.170953907179271
0.95703125,0.170962169025125
0.9609375,0.170966133656806
0.96484375,0.170935890963459
0.96875,0.170927948161328
0.97265625,0.170924321769947
0.9765625,0.170929909947536
0.98046875,0.170994869197581
0.984375,0.171028457690902
0.98828125,0.171009848728215
0.9921875,0.171000658223449
0.99609375,0.170987252024073
1,0.170981072220883


==> data/x_22_v2.txt <==
0,0
0.00390625,1.67446813225113e-05
0.0078125,3.34869063742292e-05
0.01171875,5.0226675411621e-05
0.015625,6.69639886911536e-05
0.01953125,0.000150613727697216
0.0234375,0.000234202111226486
0.02734375,0.000317729171336648
0.03125,0.000401194940084972
0.03515625,0.000817605535347133
0.0390625,0.00123248865489837
0.04296875,0.00164584830531952
0.046875,0.00205768849270857
0.05078125,0.0040942375760653
0.0546875,0.00609340067911006
0.05859375,0.00805567771464511
0.0625,0.00998156761756104
0.06640625,0.016501234789356
0.0703125,0.0225948205053165
0.07421875,0.0282839054573061
0.078125,0.0335895788937158
0.08203125,0.0410781887883556
0.0859375,0.0477756468396421
0.08984375,0.0537529802887192
0.09375,0.0590768126739627
0.09765625,0.0652768034951407
0.1015625,0.070563807557856
0.10546875,0.0750660658137447
0.109375,0.0788975578930798
0.11328125,0.0828725570924428
0.1171875,0.086143891255266
0.12109375,0.0888582613862517
0.125,0.0911385001564641
0.12890625,0.0934571445418343
0.1328125,0.0954340226516262
0.13671875,0.0971776844753098
0.140625,0.0987738259223315
0.14453125,0.100550213901454
0.1484375,0.10226829930729
0.15234375,0.103963143602853
0.15625,0.105663235839292
0.16015625,0.107720068983347
0.1640625,0.109789644644663
0.16796875,0.111852600728028
0.171875,0.113903391575
0.17578125,0.116195403965726
0.1796875,0.118426425232734
0.18359375,0.120574631924661
0.1875,0.122634026840379
0.19140625,0.124902536677281
0.1953125,0.127035804004708
0.19921875,0.129033382559987
0.203125,0.130902094858531
0.20703125,0.132911322911769
0.2109375,0.134770869221037
0.21484375,0.136494384685813
0.21875,0.138095891211786
0.22265625,0.139924993364047
0.2265625,0.141605833827685
0.23046875,0.143151597162223
0.234375,0.144581993971475
0.23828125,0.146143757270611
0.2421875,0.147574608008222
0.24609375,0.148879321891774
0.25,0.150081836787516
0.25390625,0.151393903933991
0.2578125,0.152586062300064
0.26171875,0.153661620380088
0.265625,0.154645683388595
0.26953125,0.155764230817556
0.2734375,0.156767837057004
0.27734375,0.157667009731644
0.28125,0.15846895994811
0.28515625,0.159241162870017
0.2890625,0.159936953850115
0.29296875,0.160622865921361
0.296875,0.161220031207225
0.30078125,0.161604619672263
0.3046875,0.161952494543101
0.30859375,0.162233381271898
0.3125,0.162501449553639
0.31640625,0.162781694573825
0.3203125,0.163048357772915
0.32421875,0.163316877573031
0.328125,0.163568113946421
0.33203125,0.163826289405866
0.3359375,0.164063828654676
0.33984375,0.164270834649989
0.34375,0.164462379094972
0.34765625,0.164664782257848
0.3515625,0.16485845944077
0.35546875,0.165049812747098
0.359375,0.165250329557984
0.36328125,0.165416545995958
0.3671875,0.165572783081726
0.37109375,0.165737434497138
0.375,0.165866553789085
0.37890625,0.165969981587325
0.3828125,0.166079947451202
0.38671875,0.16616594245115
0.390625,0.166269720393664
0.39453125,0.166384164974605
0.3984375,0.166489855804539
0.40234375,0.166610964166077
0.40625,0.166716294421798
0.41015625,0.166818762669027
0.4140625,0.166915532837723
0.41796875,0.166981846335875
0.421875,0.167058237629539
0.42578125,0.167137015388547
0.4296875,0.167232260280447
0.43359375,0.167398883494398
0.4375,0.167533859470571
0.44140625,0.167676518259596
0.4453125,0.167776512950909
0.44921875,0.167718290632209
0.453125,0.167709458275451
0.45703125,0.167774216391081
0.4609375,0.167850162585843
0.46484375,0.168021285136227
0.46875,0.168160217863547
0.47265625,0.168205589599926
0.4765625,0.168247538150359
0.48046875,0.168262385029097
0.484375,0.168285133969723
0.48828125,0.168338438573161
0.4921875,0.168394340141269
0.49609375,0.168459935577393
0.5,0.16852427309109
0.50390625,0.168590678876512
0.5078125,0.168653619329932
0.51171875,0.168709164430884
0.515625,0.16875463689959
0.51953125,0.168816065888231
0.5234375,0.168866919765125
0.52734375,0.168893376453553
0.53125,0.168960507595002
0.53515625,0.169008785579696
0.5390625,0.169059795626239
0.54296875,0.169173185506292
0.546875,0.16922640946239
0.55078125,0.169222294405275
0.5546875,0.169239702603708
0.55859375,0.169235520418177
0.5625,0.169253600514031
0.56640625,0.169299567896859
0.5703125,0.169338566733186
0.57421875,0.169387615655477
0.578125,0.169427888703085
0.58203125,0.169470093213457
0.5859375,0.169506594557995
0.58984375,0.169518669134818
0.59375,0.169537646291288
0.59765625,0.169532853228528
0.6015625,0.169558536394503
0.60546875,0.169686782222366
0.609375,0.169785253991247
0.61328125,0.169807414031509
0.6171875,0.169823459352131
0.62109375,0.169798404302785
0.625,0.169784374331476
0.62890625,0.169806958501173
0.6328125,0.169833423638778
0.63671875,0.169873910836832
0.640625,0.169912115421065
0.64453125,0.169943024202059
0.6484375,0.169970398427828
0.65234375,0.169989808409856
0.65625,0.170003929563506
0.66015625,0.170029919617812
0.6640625,0.170051173301161
0.66796875,0.170062003280275
0.671875,0.170099140754895
0.67578125,0.170114031860478
0.6796875,0.170141657150623
0.68359375,0.170231403509199
0.6875,0.170257808699192
0.69140625,0.170243412324286
0.6953125,0.170247218734757
0.69921875,0.170213941383308
0.703125,0.170213012489682
0.70703125,0.170250999603932
0.7109375,0.170277362405572
0.71484375,0.170314835699447
0.71875,0.170340779117123
0.72265625,0.170356225768593
0.7265625,0.1703699118494
0.73046875,0.170366455954379
0.734375,0.170369209897245
0.73828125,0.170363724287531
0.7421875,0.170374943142763
0.74609375,0.170444850879726
0.75,0.170497332393855
0.75390625,0.170520509452868
0.7578125,0.170533789844878
0.76171875,0.170498795402293
0.765625,0.170475101031496
0.76953125,0.170479018393786
0.7734375,0.170491472632222
0.77734375,0.170540217264133
0.78125,0.170583397250616
0.78515625,0.170607205496306
0.7890625,0.170622092257424
0.79296875,0.170607553460389
0.796875,0.170591279100778
0.80078125,0.170592816941751
0.8046875,0.170601200686693
0.80859375,0.170624328973353
0.8125,0.170656666387587
0.81640625,0.170674745290941
0.8203125,0.170687350879879
0.82421875,0.170703484443763
0.828125,0.170704217541467
0.83203125,0.170708917650072
0.8359375,0.170715505305417
0.83984375,0.170700547482871
0.84375,0.170705257221731
0.84765625,0.170716744271641
0.8515625,0.17072837592355
0.85546875,0.17077293039035
0.859375,0.170796211903836
0.86328125,0.170805570055619
0.8671875,0.170811201420638
0.87109375,0.170774309673565
0.875,0.170758791406652
0.87890625,0.170757436150609
0.8828125,0.170765530343265
0.88671875,0.170832329500798
0.890625,0.170874245562696
0.89453125,0.17089888963329
0.8984375,0.170907831076474
0.90234375,0.170836851298176
0.90625,0.170794411425683
0.91015625,0.170790677831352
0.9140625,0.170798876928044
0.91796875,0.170878787992968
0.921875,0.170935898001757
0.92578125,0.170945713985956
0.9296875,0.170947733785184
0.93359375,0.170903438560837
0.9375,0.170871386768859
0.94140625,0.1708693397822
0.9453125,0.170875143023102
0.94921875,0.170914230685102
0.953125,0.170948213204205
0.95703125,0.170964820052957
0.9609375,0.170973126161143
0.96484375,0.170953569529337
0.96875,0.170932230849102
0.97265625,0.170927139339736
0.9765625,0.170928754797663
0.98046875,0.170945759895972
0.984375,0.170973148284099
0.98828125,0.170985792269867
0.9921875,0.170990133394929
0.99609375,0.170991447910845
1,0.170990332097832


==> data/x_23_v2.txt <==
0,0
0.00390625,7.01009870874017e-10
0.0078125,2.80382411882043e-09
0.01171875,6.30811973321129e-09
0.015625,1.12135737519326e-08
0.01953125,5.6746919627366e-08
0.0234375,1.37260809187426e-07
0.02734375,2.52714926728893e-07
0.03125,4.03068986830524e-07
0.03515625,1.67693053975387e-06
0.0390625,3.81726524907612e-06
0.04296875,6.81907145033473e-06
0.046875,1.06773662824435e-05
0.05078125,4.26430364242767e-05
0.0546875,9.52842840564836e-05
0.05859375,0.000167999233146708
0.0625,0.000260197373979056
0.06640625,0.000733432645100322
0.0703125,0.00141831827319132
0.07421875,0.0022921153449398
0.078125,0.00333363269495725
0.08203125,0.00522640404617481
0.0859375,0.00740740904143424
0.08984375,0.00981891240903919
0.09375,0.0124096831596375
0.09765625,0.0160724063107294
0.1015625,0.0198871903840534
0.10546875,0.0237815644924696
0.109375,0.0276948832538354
0.11328125,0.0325052512059839
0.1171875,0.0372077321039823
0.12109375,0.0417580731052468
0.125,0.0461218607763595
0.12890625,0.0511072654353716
0.1328125,0.055786368936447
0.13671875,0.0601667496551567
0.140625,0.0642542640769873
0.14453125,0.0687068071080611
0.1484375,0.0728196274835956
0.15234375,0.0766369368183702
0.15625,0.080188409097544
0.16015625,0.0841159556403576
0.1640625,0.0877678042516799
0.16796875,0.0911904624743432
0.171875,0.0944120796660219
0.17578125,0.097837861150717
0.1796875,0.101070468610603
0.18359375,0.104130345863319
0.1875,0.107032107883848
0.19140625,0.110208122821505
0.1953125,0.113198862599267
0.19921875,0.116012110414508
0.203125,0.118658231547442
0.20703125,0.121518269886242
0.2109375,0.12417842016991
0.21484375,0.126651324888447
0.21875,0.128949254129365
0.22265625,0.131557621102308
0.2265625,0.133944925886585
0.23046875,0.136137931792801
0.234375,0.138149170955683
0.23828125,0.140296168837196
0.2421875,0.142249541984947
0.24609375,0.144038537087785
0.25,0.145670009799961
0.25390625,0.14739607104148
0.2578125,0.148960495786971
0.26171875,0.150387728500132
0.265625,0.151681439766668
0.26953125,0.153112506557018
0.2734375,0.154393454129333
0.27734375,0.155544861740687
0.28125,0.156574812348657
0.28515625,0.157654124893398
0.2890625,0.158575991498391
0.29296875,0.15931721485862
0.296875,0.159995358927388
0.30078125,0.160480612245394
0.3046875,0.160924878796948
0.30859375,0.161374072661144
0.3125,0.161771074849931
0.31640625,0.162108770616784
0.3203125,0.162420996163337
0.32421875,0.162683817471288
0.328125,0.162938678319485
0.33203125,0.163216877826278
0.3359375,0.163485948572966
0.33984375,0.163783993443097
0.34375,0.16405179253157
0.34765625,0.164322487375758
0.3515625,0.164555336906639
0.35546875,0.164684075989365
0.359375,0.164824457059301
0.36328125,0.164970078885513
0.3671875,0.165131331033179
0.37109375,0.165384071208944
0.375,0.165611076979791
0.37890625,0.165746653675173
0.3828125,0.165866457816706
0.38671875,0.165938679038204
0.390625,0.166013262681548
0.39453125,0.166118796940856
0.3984375,0.166227985071824
0.40234375,0.166346530818046
0.40625,0.166463435968762
0.41015625,0.166575476792582
0.4140625,0.166681618950148
0.41796875,0.166785970908459
0.421875,0.166880507137261
0.42578125,0.166996666687203
0.4296875,0.167102195714024
0.43359375,0.16717703577731
0.4375,0.167273113870626
0.44140625,0.167346771223615
0.4453125,0.167439507179
0.44921875,0.16761843037696
0.453125,0.167736648886749
0.45703125,0.167795423244582
0.4609375,0.167855717155329
0.46484375,0.167844435633445
0.46875,0.167872370796825
0.47265625,0.167953699912493
0.4765625,0.168024524049087
0.48046875,0.168118312343407
0.484375,0.168194985326049
0.48828125,0.168253232626913
0.4921875,0.168308372890759
0.49609375,0.168340136320941
0.5,0.168378923626576
0.50390625,0.168427105300741
0.5078125,0.16848574065987
0.51171875,0.168589579247021
0.515625,0.168679695370566
0.51953125,0.168793775595044
0.5234375,0.168871403024807
0.52734375,0.168822699876749
0.53125,0.168796200090193
0.53515625,0.168803690092674
0.5390625,0.168842194605301
0.54296875,0.16900558020963
0.546875,0.169154041580377
0.55078125,0.169192046648145
0.5546875,0.169215491649941
0.55859375,0.169209795906414
0.5625,0.169206068582346
0.56640625,0.169230977095344
0.5703125,0.16926212997743
0.57421875,0.169294641511178
0.578125,0.169329786014467
0.58203125,0.169366534492692
0.5859375,0.169404388343752
0.58984375,0.169455436662412
0.59375,0.16949688787404
0.59765625,0.169576327685151
0.6015625,0.169623342455096
0.60546875,0.169577091397546
0.609375,0.169579462543343
0.61328125,0.169622869462685
0.6171875,0.169660480897417
0.62109375,0.169737548180716
0.625,0.169792442817683
0.62890625,0.169810960621873
0.6328125,0.169829678895318
0.63671875,0.169825186710439
0.640625,0.169830346747203
0.64453125,0.169848264381762
0.6484375,0.169873343621786
0.65234375,0.16993257367916
0.65625,0.169981576990712
0.66015625,0.170046171153503
0.6640625,0.170085330231765
0.66796875,0.170034432016698
0.671875,0.170001462782512
0.67578125,0.169972174784826
0.6796875,0.169978777526387
0.68359375,0.170124177822061
0.6875,0.170252379874805
0.69140625,0.170277480320521
0.6953125,0.170285162407346
0.69921875,0.170243960598532
0.703125,0.170206422739487
0.70703125,0.170214053111952
0.7109375,0.170230645515714
0.71484375,0.170253386918141
0.71875,0.170278165073239
0.72265625,0.170297267205889
0.7265625,0.170314694648623
0.73046875,0.170339218642123
0.734375,0.17035754781952
0.73828125,0.170394103467482
0.7421875,0.17041539947291
0.74609375,0.17038878291037
0.75,0.170387902044411
0.75390625,0.170400028333562
0.7578125,0.170416662499034
0.76171875,0.170480107145124
0.765625,0.170520859658825
0.76953125,0.170539062883087
0.7734375,0.170550403179985
0.77734375,0.170511007058124
0.78125,0.170491891367315
0.78515625,0.170491425017648
0.7890625,0.170503087103636
0.79296875,0.170578594996932
0.796875,0.170632256229313
0.80078125,0.170659722284631
0.8046875,0.170672795974222
0.80859375,0.170615975292115
0.8125,0.170578532135509
0.81640625,0.170577652682656
0.8203125,0.170588512228127
0.82421875,0.170656326218939
0.828125,0.170711340648322
0.83203125,0.170732133273461
0.8359375,0.170742258835547
0.83984375,0.170710886083877
0.84375,0.170684067667156
0.84765625,0.170684267310763
0.8515625,0.170692481126535
0.85546875,0.170723470551618
0.859375,0.17075665029547
0.86328125,0.170772443319206
0.8671875,0.170782494287271
0.87109375,0.170786010961756
0.875,0.170780893142952
0.87890625,0.170785306866781
0.8828125,0.170791127447662
0.88671875,0.17078540531348
0.890625,0.170796013554783
0.89453125,0.170802223622414
0.8984375,0.170811873819661
0.90234375,0.170857033596463
0.90625,0.170875077714176
0.91015625,0.170880915971858
0.9140625,0.170884252553821
0.91796875,0.170839886106442
0.921875,0.170823578140949
0.92578125,0.170834271650276
0.9296875,0.170845389518396
0.93359375,0.170899004707664
0.9375,0.170930849664977
0.94140625,0.170939861507961
0.9453125,0.170943356323876
0.94921875,0.170900919146763
0.953125,0.170877175143881
0.95703125,0.170869056948192
0.9609375,0.170873227350857
0.96484375,0.170939174844527
0.96875,0.170984299838516
0.97265625,0.171008585359938
0.9765625,0.171016657723149
0.98046875,0.170949670708769
0.984375,0.170903398847136
0.98828125,0.170919757426883
0.9921875,0.170934860972579
0.99609375,0.170957071523103
1,0.170974350131102


==> data/x_31_v2.txt <==
0,0.6
0.00390625,0.599949764374533
0.0078125,0.599899532955283
0.01171875,0.599849305742082
0.015625,0.599799082734764
0.01953125,0.599548030780605
0.0234375,0.599297083948568
0.02734375,0.599046242217829
0.03125,0.598795505567546
0.03515625,0.597543397792224
0.0390625,0.596293913891164
0.04296875,0.595047051238001
0.046875,0.593802807194862
0.05078125,0.587620773125554
0.0546875,0.581503802041122
0.05859375,0.575451551584827
0.0625,0.569463673083144
0.06640625,0.548820094268117
0.0703125,0.528959127555838
0.07421875,0.509863664904166
0.078125,0.491516096241984
0.08203125,0.46460667861249
0.0859375,0.439368023852271
0.08984375,0.415728748196765
0.09375,0.393617962318913
0.09765625,0.36634641985675
0.1015625,0.341503068544825
0.10546875,0.318919504901796
0.109375,0.298436153405689
0.11328125,0.275705546877197
0.1171875,0.255683953327997
0.12109375,0.238100641657661
0.125,0.222709859057404
0.12890625,0.206736286132028
0.1328125,0.193242917380507
0.13671875,0.181889639628447
0.140625,0.172378865318436
0.14453125,0.163184756023954
0.1484375,0.155787098426384
0.15234375,0.149855287888332
0.15625,0.145107932358567
0.16015625,0.140659355298516
0.1640625,0.137230070301723
0.16796875,0.134563006070058
0.171875,0.132441056825456
0.17578125,0.130482388416709
0.1796875,0.128849195730049
0.18359375,0.127432803248118
0.1875,0.126131252883589
0.19140625,0.124670315469661
0.1953125,0.123245559530482
0.19921875,0.121846275510787
0.203125,0.120440120119985
0.20703125,0.118782563198915
0.2109375,0.117130490656628
0.21484375,0.115505052600027
0.21875,0.113901062999801
0.22265625,0.111952972594615
0.2265625,0.11007224527935
0.23046875,0.108268099800163
0.234375,0.106536760722349
0.23828125,0.104597421381777
0.2421875,0.102761443748167
0.24609375,0.101015329463191
0.25,0.0993579989800698
0.25390625,0.097526575046157
0.2578125,0.0958018896534953
0.26171875,0.0941692891941927
0.265625,0.0926219782415631
0.26953125,0.0908164886408479
0.2734375,0.0891275925249986
0.27734375,0.0875432984595698
0.28125,0.086043217739968
0.28515625,0.0844226409183332
0.2890625,0.0828993892658593
0.29296875,0.0814490051895092
0.296875,0.0800911294495701
0.30078125,0.0791193126304399
0.3046875,0.0781867828563001
0.30859375,0.0773022465219435
0.3125,0.0764459249419009
0.31640625,0.0756151046209732
0.3203125,0.0748169997666495
0.32421875,0.0740409399827258
0.328125,0.0732970289335715
0.33203125,0.0724854452476231
0.3359375,0.0717099877520456
0.33984375,0.0709799815535737
0.34375,0.0702724567444582
0.34765625,0.0695507839678702
0.3515625,0.0688507472461559
0.35546875,0.0681466220721586
0.359375,0.0674796895613668
0.36328125,0.0668977850499012
0.3671875,0.0663433755388826
0.37109375,0.065844397947348
0.375,0.065351607585803
0.37890625,0.0649065133420897
0.3828125,0.0644724709378497
0.38671875,0.0640331592373646
0.390625,0.0636113961276348
0.39453125,0.0632271977952861
0.3984375,0.0628548850556449
0.40234375,0.0624996412884974
0.40625,0.0621523676427188
0.41015625,0.0617740075290923
0.4140625,0.0614054286096685
0.41796875,0.0610434743588054
0.421875,0.0606915108607296
0.42578125,0.0602999045836751
0.4296875,0.0599219170175246
0.43359375,0.0595593814800451
0.4375,0.059210974682014
0.44140625,0.0588751367495355
0.4453125,0.058549651981815
0.44921875,0.0582356046656458
0.453125,0.0579223158381953
0.45703125,0.0576648521409324
0.4609375,0.0574167865788117
0.46484375,0.0571701386123593
0.46875,0.056936096981667
0.47265625,0.0567370536463576
0.4765625,0.0565394486871142
0.48046875,0.0563487260227872
0.484375,0.0561591386072049
0.48828125,0.0559507402722186
0.4921875,0.0557473397330753
0.49609375,0.0555444319585169
0.5,0.0553482563148586
0.50390625,0.0551188536681593
0.5078125,0.0548984902790852
0.51171875,0.0546953426545847
0.515625,0.0544935184507557
0.51953125,0.0542919086090379
0.5234375,0.0540863026233468
0.52734375,0.0538516045742086
0.53125,0.0536346439325165
0.53515625,0.0534570887065323
0.5390625,0.0532921103076087
0.54296875,0.0531715601541619
0.546875,0.0530428122860947
0.55078125,0.0529147755700886
0.5546875,0.052788827718542
0.55859375,0.0526551864625603
0.5625,0.0525276998436619
0.56640625,0.0524165192082725
0.5703125,0.0523081419884028
0.57421875,0.0522037232302025
0.578125,0.0521008568133757
0.58203125,0.0519696551802875
0.5859375,0.0518412522971947
0.58984375,0.0517158395114011
0.59375,0.0515922405063441
0.59765625,0.0514492321482078
0.6015625,0.051307232502953
0.60546875,0.0511617357098753
0.609375,0.0510276028241713
0.61328125,0.0509385114383542
0.6171875,0.0508491302645977
0.62109375,0.0507651120901284
0.625,0.0506793175038969
0.62890625,0.0505918958138708
0.6328125,0.0505068427446464
0.63671875,0.0504201395662803
0.640625,0.0503370278219896
0.64453125,0.0502422466237897
0.6484375,0.0501508374873418
0.65234375,0.0500682454657877
0.65625,0.0499847492191544
0.66015625,0.0498970410814331
0.6640625,0.0498055593828916
0.66796875,0.0496950032107332
0.671875,0.0495943793426409
0.67578125,0.0494998435359374
0.6796875,0.0494169638922657
0.68359375,0.0493751240616436
0.6875,0.0493228833608524
0.69140625,0.0492600102966213
0.6953125,0.0491969225871924
0.69921875,0.0491192970284545
0.703125,0.0490479436013063
0.70703125,0.0489988920284503
0.7109375,0.0489511450230471
0.71484375,0.0489070888423065
0.71875,0.0488627960880713
0.72265625,0.0488075050601823
0.7265625,0.0487527545791757
0.73046875,0.0486983943425705
0.734375,0.0486446045755319
0.73828125,0.0485793539956743
0.7421875,0.0485147211510475
0.74609375,0.0484491584776975
0.75,0.048388423182572
0.75390625,0.0483397891530015
0.7578125,0.0482918403076365
0.76171875,0.0482485516841532
0.765625,0.0482029004576226
0.76953125,0.0481569964985622
0.7734375,0.0481117192199164
0.77734375,0.0480613765810241
0.78125,0.0480155096979998
0.78515625,0.0479702522598381
0.7890625,0.047927316913862
0.79296875,0.0478949024697841
0.796875,0.0478585681909569
0.80078125,0.0478201999703959
0.8046875,0.0477805711065285
0.80859375,0.0477290692831773
0.8125,0.0476836322668819
0.81640625,0.0476460346548045
0.8203125,0.0476109046645134
0.82421875,0.0475888096105808
0.828125,0.0475627628755506
0.83203125,0.0475308469745841
0.8359375,0.0474976448319719
0.83984375,0.0474537256212896
0.84375,0.0474139426756434
0.84765625,0.0473815647956759
0.8515625,0.0473514773107562
0.85546875,0.0473309380498327
0.859375,0.0473086992536059
0.86328125,0.0472813947932394
0.8671875,0.0472530061344323
0.87109375,0.0472183700858533
0.875,0.0471852662944222
0.87890625,0.047155515441036
0.8828125,0.0471278436351708
0.88671875,0.0471059102804671
0.890625,0.0470846724108264
0.89453125,0.0470604318848163
0.8984375,0.0470354154772057
0.90234375,0.0470079251864789
0.90625,0.0469790843968592
0.91015625,0.0469544285554109
0.9140625,0.0469312588638017
0.91796875,0.046908022817728
0.921875,0.0468880124819959
0.92578125,0.0468688127496676
0.9296875,0.0468490838468615
0.93359375,0.0468324288673706
0.9375,0.046813300471999
0.94140625,0.0467930289539961
0.9453125,0.0467730377722011
0.94921875,0.0467483919674648
0.953125,0.0467272473394985
0.95703125,0.0467063109716476
0.9609375,0.0466871897598623
0.96484375,0.0466773645531205
0.96875,0.0466634971347589
0.97265625,0.0466478276174746
0.9765625,0.0466301261427103
0.98046875,0.0465996494939156
0.984375,0.0465750198107954
0.98828125,0.0465666447333055
0.9921875,0.0465571366944073
0.99609375,0.046548843568599
1,0.0465394222713591


==> data/x_32_v2.txt <==
0,0
0.00390625,5.02335224239901e-05
0.0078125,0.000100458633139923
0.01171875,0.00015067533320424
0.015625,0.000200883623673281
0.01953125,0.000451798969054073
0.0234375,0.000702504232945035
0.02734375,0.000952999547273464
0.03125,0.00120328504390274
0.03515625,0.0024515698723275
0.0390625,0.00369462900103323
0.04296875,0.00493247884110831
0.046875,0.00616513576386593
0.05078125,0.0122510968984878
0.0546875,0.018209667960187
0.05859375,0.0240428508761156
0.0625,0.0297526232687699
0.06640625,0.0489644475451143
0.0703125,0.0667438667247629
0.07421875,0.0831709560737209
0.078125,0.0983223218146808
0.08203125,0.119385307654767
0.0859375,0.137832495143312
0.08984375,0.153899624565233
0.09375,0.167806061865089
0.09765625,0.183361497110827
0.1015625,0.195862293235445
0.10546875,0.205703767320187
0.109375,0.213243281737574
0.11328125,0.219877943375459
0.1171875,0.223984728232582
0.12109375,0.226020617884106
0.125,0.226387173428925
0.12890625,0.225096487777956
0.1328125,0.222357152302738
0.13671875,0.218565709927824
0.140625,0.214061981573997
0.14453125,0.208220607094064
0.1484375,0.202071867174207
0.15234375,0.195843158243201
0.15625,0.189729653673369
0.16015625,0.18278587921802
0.1640625,0.176286988355867
0.16796875,0.170272625417654
0.171875,0.164794998428555
0.17578125,0.159278914158158
0.1796875,0.15437798714447
0.18359375,0.150012163140962
0.1875,0.146142263498364
0.19140625,0.142223926003141
0.1953125,0.138772945605365
0.19921875,0.135692031664708
0.203125,0.132925592992581
0.20703125,0.130054828268368
0.2109375,0.127446292361674
0.21484375,0.12504663914277
0.21875,0.122815014969827
0.22265625,0.120236973765589
0.2265625,0.117833098111315
0.23046875,0.115592541718366
0.234375,0.11347706997478
0.23828125,0.111101588207535
0.2421875,0.108873694487222
0.24609375,0.106798091603129
0.25,0.104838177897607
0.25390625,0.102641841978735
0.2578125,0.100589819951152
0.26171875,0.0986813936371252
0.265625,0.0968849127054154
0.26953125,0.0947698437098383
0.2734375,0.0928064409464713
0.27734375,0.0909957560336704
0.28125,0.0892980207458492
0.28515625,0.0874546410598417
0.2890625,0.0857327243598302
0.29296875,0.0841109264051998
0.296875,0.0825876023282948
0.30078125,0.0814950471360843
0.3046875,0.0804550379335028
0.30859375,0.079469585751366
0.3125,0.0785267177106521
0.31640625,0.0776142330841898
0.3203125,0.0767372272026874
0.32421875,0.0758956644532322
0.328125,0.0750848173718013
0.33203125,0.0741988747122703
0.3359375,0.0733509446242183
0.33984375,0.0725367082378837
0.34375,0.0717595584898125
0.34765625,0.0709605610314959
0.3515625,0.0701986627511378
0.35546875,0.0694841976604853
0.359375,0.0687876920038101
0.36328125,0.0681694350899514
0.3671875,0.0675708799151707
0.37109375,0.0669710542616165
0.375,0.0664052638417071
0.37890625,0.0659329542387719
0.3828125,0.0654732375561557
0.38671875,0.0650417446648721
0.390625,0.0646151364217089
0.39453125,0.0641997561676483
0.3984375,0.0637968905110373
0.40234375,0.0633975604735648
0.40625,0.0630129838786697
0.41015625,0.0626061864112332
0.4140625,0.0622127591384689
0.41796875,0.0618396706763568
0.421875,0.0614746927411374
0.42578125,0.061066327363972
0.4296875,0.0606667931917717
0.43359375,0.0602622037192427
0.4375,0.0598751215277262
0.44140625,0.0595040940903832
0.4453125,0.0591529309521914
0.44921875,0.0588458512762771
0.453125,0.0585417829096265
0.45703125,0.0582761791262964
0.4609375,0.0580132933289844
0.46484375,0.057738729111533
0.46875,0.0574739594050222
0.47265625,0.057257731257658
0.4765625,0.0570480995620707
0.48046875,0.0568473226505463
0.484375,0.0566505162994882
0.48828125,0.0564321092126589
0.4921875,0.0562180788144239
0.49609375,0.0560089028893215
0.5,0.0558036453747394
0.50390625,0.0555658531754832
0.5078125,0.0553338177569354
0.51171875,0.0551044456387954
0.515625,0.0548848109380297
0.51953125,0.0546518145151826
0.5234375,0.0544313752808744
0.52734375,0.0542368310152237
0.53125,0.0540349297530301
0.53515625,0.0538619730226783
0.5390625,0.0536890959745418
0.54296875,0.0534911631714015
0.546875,0.0533135873942524
0.55078125,0.0531936495895665
0.5546875,0.053072066675905
0.55859375,0.0529609782656766
0.5625,0.0528463163541751
0.56640625,0.0527262776693275
0.5703125,0.0526092924604533
0.57421875,0.0524916921889798
0.578125,0.052377849901204
0.58203125,0.0522385240111
0.5859375,0.0521033811749975
0.58984375,0.0519756457110152
0.59375,0.0518499639068827
0.59765625,0.0517045702749678
0.6015625,0.0515589837568181
0.60546875,0.0514020370029364
0.609375,0.051250959392774
0.61328125,0.0511533825421193
0.6171875,0.0510595050280152
0.62109375,0.0509731205763313
0.625,0.0508878903358374
0.62890625,0.0507991600038758
0.6328125,0.0507110546114853
0.63671875,0.0506234113559784
0.640625,0.0505368760757632
0.64453125,0.0504390232025195
0.6484375,0.0503432974368791
0.65234375,0.0502481958422818
0.65625,0.0501570832794125
0.66015625,0.0500539676255531
0.6640625,0.0499563957487041
0.66796875,0.049871400862408
0.671875,0.049780999246457
0.67578125,0.0497020654825259
0.6796875,0.0496189557721828
0.68359375,0.0495115658720995
0.6875,0.049421429743088
0.69140625,0.0493649264377334
0.6953125,0.0493068925499203
0.69921875,0.0492622437281732
0.703125,0.0492111235828864
0.70703125,0.0491536856721947
0.7109375,0.0490988163690498
0.71484375,0.0490417703670121
0.71875,0.0489878270195246
0.72265625,0.0489294272353663
0.7265625,0.0488725510452382
0.73046875,0.0488197734304326
0.734375,0.0487671299344742
0.73828125,0.0487022800341241
0.7421875,0.0486365966510768
0.74609375,0.0485637526856663
0.75,0.0484939081833323
0.75390625,0.0484406980345775
0.7578125,0.0483901443115522
0.76171875,0.0483469304255377
0.765625,0.0483040407371588
0.76953125,0.0482579590272306
0.7734375,0.0482114506901821
0.77734375,0.0481621954847562
0.78125,0.0481132695239487
0.78515625,0.048066181303536
0.7890625,0.0480208350402822
0.79296875,0.0479773644445727
0.796875,0.0479368075043573
0.80078125,0.0478956779008351
0.8046875,0.0478549938367032
0.80859375,0.0478175197541221
0.8125,0.0477772874886174
0.81640625,0.0477388468951752
0.8203125,0.0477012840753605
0.82421875,0.0476591307045332
0.828125,0.0476218216172903
0.83203125,0.0475870909142304
0.8359375,0.0475533859042453
0.83984375,0.0475279820113316
0.84375,0.0474987087885395
0.84765625,0.0474666811368593
0.8515625,0.0474345518000547
0.85546875,0.0473943847268078
0.859375,0.0473589655513431
0.86328125,0.0473280855406564
0.8671875,0.0472989174194584
0.87109375,0.0472795034036856
0.875,0.0472568414663966
0.87890625,0.0472301280481553
0.8828125,0.0472018744417422
0.88671875,0.0471629591975216
0.890625,0.0471283803707106
0.89453125,0.0470978004716808
0.8984375,0.0470706439891764
0.90234375,0.0470575901412422
0.90625,0.047041219934867
0.91015625,0.0470193577015967
0.9140625,0.046995653458058
0.91796875,0.046961336670954
0.921875,0.0469299341978714
0.92578125,0.0469073278701286
0.9296875,0.0468866187938982
0.93359375,0.0468724638336732
0.9375,0.0468577846840437
0.94140625,0.0468384287215713
0.9453125,0.0468182314177702
0.94921875,0.046795056178958
0.953125,0.0467718479794394
0.95703125,0.0467503314729381
0.9609375,0.0467299346598434
0.96484375,0.0467109238466334
0.96875,0.0466941549391238
0.97265625,0.0466759689529063
0.9765625,0.0466579494344942
0.98046875,0.0466426928750756
0.984375,0.0466241290729658
0.98828125,0.0466087461576195
0.9921875,0.046595283994204
0.99609375,0.0465820637766034
1,0.0465698475069759


==> data/x_33_v2.txt <==
0,0
0.00390625,2.10301505638709e-09
0.0078125,8.41135591705936e-09
0.01171875,1.89239662519365e-08
0.015625,3.36397899078095e-08
0.01953125,1.70230154992138e-07
0.0234375,4.11742531808492e-07
0.02734375,7.5804510008639e-07
0.03125,1.20900614987761e-06
0.03515625,5.02908640612178e-06
0.0390625,1.14459356050838e-05
0.04296875,2.04432138077936e-05
0.046875,3.20046493332812e-05
0.05078125,0.000127709170153311
0.0546875,0.000285116006535527
0.05859375,0.000502267059425937
0.0625,0.000777244736033236
0.06640625,0.00218416812384109
0.0703125,0.00421107071573965
0.07421875,0.00678505627774083
0.078125,0.0098383596956925
0.08203125,0.015351256970425
0.0859375,0.0216534166525041
0.08984375,0.0285636571848654
0.09375,0.0359205738358534
0.09765625,0.0462003553093332
0.1015625,0.0567531639219466
0.10546875,0.0673537705242242
0.109375,0.0778109517216802
0.11328125,0.0903599582610791
0.1171875,0.102258296984775
0.12109375,0.113367279438117
0.125,0.123577860384239
0.12890625,0.134604599181642
0.1328125,0.144222588184964
0.13671875,0.152465998292828
0.140625,0.159370134906851
0.14453125,0.165863219590015
0.1484375,0.170786168467103
0.15234375,0.174333179066948
0.15625,0.176659116826576
0.16015625,0.178047712648038
0.1640625,0.178237093727215
0.16796875,0.17749564710614
0.171875,0.176017750114171
0.17578125,0.17367427817178
0.1796875,0.170858014164304
0.18359375,0.167751014804773
0.1875,0.164481295733595
0.19140625,0.160626940170069
0.1953125,0.156805186488381
0.19921875,0.153083749456846
0.203125,0.149515513731718
0.20703125,0.145633196413843
0.2109375,0.141996068376819
0.21484375,0.138586956873369
0.21875,0.135412096311065
0.22265625,0.131822316507699
0.2265625,0.128515698204292
0.23046875,0.125439331051706
0.234375,0.122591322244818
0.23828125,0.119526022113301
0.2421875,0.116687833518772
0.24609375,0.114037677110644
0.25,0.111572359300024
0.25390625,0.108903547400362
0.2578125,0.106420359260242
0.26171875,0.104094557376568
0.265625,0.101927249482034
0.26953125,0.0994610165237353
0.2734375,0.097167568489675
0.27734375,0.0950107036355047
0.28125,0.0930113875397986
0.28515625,0.0908858218458113
0.2890625,0.0889177475742642
0.29296875,0.0871150965394352
0.296875,0.0854235869573167
0.30078125,0.0842031669949
0.3046875,0.0830373602615848
0.30859375,0.0819046474832415
0.3125,0.08082891894115
0.31640625,0.0798172006419757
0.3203125,0.0788490134194404
0.32421875,0.0779287011388351
0.328125,0.0770441465679429
0.33203125,0.0760787461061899
0.3359375,0.0751519872814325
0.33984375,0.0742514436489609
0.34375,0.0733911180047562
0.34765625,0.0725189251677749
0.3515625,0.0716879785693346
0.35546875,0.0709084825870181
0.359375,0.0701620475696977
0.36328125,0.0694989790090074
0.3671875,0.068855233767612
0.37109375,0.0682198512485595
0.375,0.0676047333831812
0.37890625,0.0670868582258571
0.3828125,0.0665886571882788
0.38671875,0.066109285429744
0.390625,0.0656471918881357
0.39453125,0.0652082890655865
0.3984375,0.0647796703061435
0.40234375,0.0643637762800779
0.40625,0.0639573259303035
0.41015625,0.0635229206142249
0.4140625,0.0631015657370663
0.41796875,0.0626879908122873
0.421875,0.0622897503248098
0.42578125,0.0618432301826109
0.4296875,0.0614151316003679
0.43359375,0.0610158481475274
0.4375,0.0606222343759848
0.44140625,0.0602511877411048
0.4453125,0.0598832698946577
0.44921875,0.0594915365779389
0.453125,0.0591270979749866
0.45703125,0.0588446959286068
0.4609375,0.0585705324044799
0.46484375,0.0583266174697131
0.46875,0.0580792306029481
0.47265625,0.0578455672799356
0.4765625,0.0576181499454093
0.48046875,0.0573887517190706
0.484375,0.0571677610502193
0.48828125,0.0569356463048293
0.4921875,0.0567097972202698
0.49609375,0.0564938413357611
0.5,0.0562819257307234
0.50390625,0.0560333877979798
0.5078125,0.0557897916610215
0.51171875,0.0555452657447298
0.515625,0.0553081591081631
0.51953125,0.0550619066883539
0.5234375,0.0548266180890383
0.52734375,0.054613617024149
0.53125,0.0544082492401046
0.53515625,0.054228805636089
0.5390625,0.0540495024736964
0.54296875,0.0538629933890471
0.546875,0.0536765020395345
0.55078125,0.0535360274683972
0.5546875,0.0534026021766641
0.55859375,0.0532737377474908
0.5625,0.0531494029575379
0.56640625,0.0530290893801244
0.5703125,0.0529094047376948
0.57421875,0.0527927249818818
0.578125,0.052676944889816
0.58203125,0.0525327575261831
0.5859375,0.0523911737191975
0.58984375,0.0522484935487607
0.59375,0.0521110284066266
0.59765625,0.0519416576926332
0.6015625,0.0517840938818382
0.60546875,0.051653692290567
0.609375,0.0515177562435946
0.61328125,0.0514135965805959
0.6171875,0.0513116072624863
0.62109375,0.0512021504741123
0.625,0.051098668639745
0.62890625,0.051005567126111
0.6328125,0.0509145560380348
0.63671875,0.0508297379527371
0.640625,0.0507450726024151
0.64453125,0.0506446687153869
0.6484375,0.0505451749924366
0.65234375,0.0504424517172958
0.65625,0.0503427563159719
0.66015625,0.0502331097774361
0.6640625,0.0501289880675576
0.66796875,0.0500385365888664
0.671875,0.0499504024542903
0.67578125,0.0498677443090879
0.6796875,0.0497833101044943
0.68359375,0.0496875536610381
0.6875,0.049590429937761
0.69140625,0.0495209374052819
0.6953125,0.0494565821592101
0.69921875,0.049396743333729
0.703125,0.0493403374548647
0.70703125,0.0492882326569548
0.7109375,0.0492347843061523
0.71484375,0.0491823058931992
0.71875,0.0491294080384252
0.72265625,0.0490682279088316
0.7265625,0.0490082481099616
0.73046875,0.0489469700292303
0.734375,0.0488881202850781
0.73828125,0.0488123149757554
0.7421875,0.0487415664399273
0.74609375,0.0486836452197155
0.75,0.0486224625719507
0.75390625,0.0485698805364222
0.7578125,0.0485169146196776
0.76171875,0.0484548163512135
0.765625,0.0483976076495174
0.76953125,0.0483466348246583
0.7734375,0.0482981829734341
0.77734375,0.0482602353448963
0.78125,0.0482200756663984
0.78515625,0.0481750520001592
0.7890625,0.0481286486558331
0.79296875,0.0480724447565042
0.796875,0.048019838090313
0.80078125,0.0479732914626356
0.8046875,0.0479300004656681
0.80859375,0.0478977939529715
0.8125,0.0478646014059382
0.81640625,0.0478274613822517
0.8203125,0.0477890785361328
0.82421875,0.0477442862044269
0.828125,0.0477006338499871
0.83203125,0.0476624951145592
0.8359375,0.0476265577748582
0.83984375,0.0475949561398128
0.84375,0.0475649435392479
0.84765625,0.0475328661164439
0.8515625,0.0475003553408044
0.85546875,0.0474680459361699
0.859375,0.0474343800878929
0.86328125,0.0474021888401759
0.8671875,0.0473710251888326
0.87109375,0.0473379808248317
0.875,0.047308243018573
0.87890625,0.0472779766101008
0.8828125,0.0472488005864364
0.88671875,0.0472261466421792
0.890625,0.0472000223270048
0.89453125,0.0471732256807077
0.8984375,0.0471453321513143
0.90234375,0.0471073211707671
0.90625,0.0470754742444666
0.91015625,0.0470498435675979
0.9140625,0.0470258710772316
0.91796875,0.0470138674876741
0.921875,0.0469969692075327
0.92578125,0.0469743426244482
0.9296875,0.0469514617740214
0.93359375,0.0469200348304011
0.9375,0.0468926848904166
0.94140625,0.0468702031871202
0.9453125,0.0468493883957813
0.94921875,0.0468373024303549
0.953125,0.0468228071709133
0.95703125,0.0468042782766134
0.9609375,0.0467839526283869
0.96484375,0.0467540479152142
0.96875,0.0467270460966747
0.97265625,0.0467042643191179
0.9765625,0.0466844089725125
0.98046875,0.0466756210287035
0.984375,0.0466653042573021
0.98828125,0.0466512701491125
0.9921875,0.0466369552335676
0.99609375,0.0466216811079602
1,0.0466070247542567

